Hybrid LES/RANS for flows including separation: A new wall function using Machine Learning based on binary search trees

Machine Learning (ML) is used for developing wall functions for Improved Delayed Detached Eddy Simulations (IDDES). The ML model is based on KDtree which essentially is a fast look-up table. It searches the nearest target datapoint(s) for which y+ and U+ are closest to the CFD y+ and U+ cells. The target y+ value gives the friction velocity which is used for setting the wall shear stress for the wall-parallel velocity and for fixing k and epsilon at the wall-adjacent cells. Two target databases are created from time-averaged data of low-Reynolds number (i.e. wall-resolved) IDDES: diffuser flow with opening angle alpha=15 degrees and hump flow. The new ML wall function is used to predict five test cases: diffuser flow with opening angles alpha=15 degrees and alpha=10 degrees the hump flow, channel flow at $Re_tau=16 000 and flat-plate boundary layer. A novel grid strategy is used. The wall-adjacent cells are large (20 < y+ < 60 in attached boundary layers). But further away from the wall, the wall-normal cell distribution is identical to that of a low-Re number grid. This new grid is found to improve the predictions compared to a standard wall-function grid. It is found that the number of cells for a wall-resolved IDDES grid (grid stretching 15%) is a factor of 0.2ln(Re_tau) larger than that of a standard wall-functions mesh (constant wall-normal grid cells). The new ML wall function is found to perform well compared to the low-Re IDDES and better than the Reichardt's wall function

==> contour-iddes-hump.txt <==
0.000000000000000000e+00 4.703315426000000089e-07
9.999999999999786837e-03 4.703315426000000089e-07
1.999999999999957367e-02 4.703315426000000089e-07
2.999999999999936051e-02 4.703315426000000089e-07
3.999999999999914735e-02 4.703315426000000089e-07
4.999999999999893419e-02 4.703315426000000089e-07
5.999999999999872102e-02 4.703315426000000089e-07
6.999999999999850786e-02 4.703315426000000089e-07
7.999999999999829470e-02 4.703315426000000089e-07
8.999999999999808153e-02 4.703315426000000089e-07
9.999999999999786837e-02 4.703315426000000089e-07
1.099999999999978773e-01 4.703315426000000089e-07
1.199999999999978861e-01 4.703315426000000089e-07
1.299999999999978950e-01 4.703315426000000089e-07
1.399999999999979039e-01 4.703315426000000089e-07
1.499999999999979128e-01 4.703315426000000089e-07
1.599999999999979217e-01 4.703315426000000089e-07
1.699999999999979305e-01 4.703315426000000089e-07
1.799999999999979394e-01 4.703315426000000089e-07
1.899999999999979483e-01 4.703315426000000089e-07
1.999999999999979572e-01 4.703315426000000089e-07
2.099999999999979661e-01 4.703315426000000089e-07
2.199999999999979750e-01 4.703315426000000089e-07
2.299999999999979838e-01 4.703315426000000089e-07
2.399999999999979927e-01 4.703315426000000089e-07
2.499999999999980016e-01 4.703315426000000089e-07
2.599999999999980105e-01 4.703315426000000089e-07
2.699999999999980194e-01 4.703315426000000089e-07
2.799999999999980282e-01 4.703315426000000089e-07
2.899999999999980371e-01 4.703315426000000089e-07
2.999999999999980460e-01 4.703315426000000089e-07
3.099999999999980549e-01 4.703315426000000089e-07
3.199999999999980638e-01 4.703315426000000089e-07
3.299999999999980727e-01 4.703315426000000089e-07
3.399999999999980815e-01 4.703315426000000089e-07
3.499999999999980904e-01 4.703315426000000089e-07
3.599999999999980993e-01 4.703315426000000089e-07
3.699999999999981082e-01 4.703315426000000089e-07
3.799999999999981171e-01 4.703315426000000089e-07
3.899999999999981259e-01 4.703315426000000089e-07
3.999999999999981348e-01 4.703315426000000089e-07
4.099999999999981437e-01 4.703315426000000089e-07
4.199999999999981526e-01 4.703315426000000089e-07
4.299999999999981615e-01 4.703315426000000089e-07
4.399999999999981704e-01 4.703315426000000089e-07
4.499999999999981792e-01 4.703315426000000089e-07
4.599999999999981881e-01 4.703315426000000089e-07
4.699999999999981970e-01 4.703315426000000089e-07
4.799999999999982059e-01 4.703315426000000089e-07
4.899999999999982148e-01 4.703315426000000089e-07
4.999999999999982236e-01 4.703315426000000089e-07
5.099999999999982325e-01 4.703315426000000089e-07
5.199999999999982414e-01 4.703315426000000089e-07
5.299999999999982503e-01 4.703315426000000089e-07
5.399999999999982592e-01 4.703315426000000089e-07
5.499999999999982681e-01 4.703315426000000089e-07
5.599999999999982769e-01 4.703315426000000089e-07
5.699999999999982858e-01 4.703315426000000089e-07
5.799999999999982947e-01 4.703315426000000089e-07
5.899999999999983036e-01 4.703315426000000089e-07
5.999999999999983125e-01 4.703315426000000089e-07
6.099999999999983213e-01 4.703315426000000089e-07
6.199999999999983302e-01 4.703315426000000089e-07
6.299999999999983391e-01 4.703315426000000089e-07
6.399999999999983480e-01 4.703315426000000089e-07
6.499999999999983569e-01 4.703315426000000089e-07
6.599999999999983658e-01 4.703315426000000089e-07
6.699999999999983746e-01 4.703315426000000089e-07
6.799999999999983835e-01 4.703315426000000089e-07
6.899999999999983924e-01 4.703315426000000089e-07
6.999999999999984013e-01 4.703315426000000089e-07
7.099999999999984102e-01 4.703315426000000089e-07
7.199999999999984190e-01 4.703315426000000089e-07
7.299999999999984279e-01 4.703315426000000089e-07
7.399999999999984368e-01 4.703315426000000089e-07
7.499999999999984457e-01 4.703315426000000089e-07
7.599999999999984546e-01 4.703315426000000089e-07
7.699999999999984635e-01 4.703315426000000089e-07
7.799999999999984723e-01 4.703315426000000089e-07
7.899999999999984812e-01 4.703315426000000089e-07
7.999999999999984901e-01 4.703315426000000089e-07
8.099999999999984990e-01 4.703315426000000089e-07
8.199999999999985079e-01 4.703315426000000089e-07
8.299999999999985167e-01 4.703315426000000089e-07
8.399999999999985256e-01 4.703315426000000089e-07
8.499999999999985345e-01 4.703315426000000089e-07
8.599999999999985434e-01 4.703315426000000089e-07
8.699999999999985523e-01 4.703315426000000089e-07
8.799999999999985612e-01 4.703315426000000089e-07
8.899999999999985700e-01 4.703315426000000089e-07
8.999999999999985789e-01 4.703315426000000089e-07
9.099999999999985878e-01 4.703315426000000089e-07
9.199999999999985967e-01 4.703315426000000089e-07
9.299999999999986056e-01 4.703315426000000089e-07
9.399999999999986144e-01 4.703315426000000089e-07
9.499999999999986233e-01 4.703315426000000089e-07
9.599999999999986322e-01 4.703315426000000089e-07
9.699999999999986411e-01 4.703315426000000089e-07
9.799999999999986500e-01 4.703315426000000089e-07
9.899999999999986589e-01 4.703315426000000089e-07
9.999999999999986677e-01 4.703315426000000089e-07
1.009999999999998677e+00 4.703315426000000089e-07
1.019999999999998685e+00 4.703315426000000089e-07
1.029999999999998694e+00 4.703315426000000089e-07
1.039999999999998703e+00 4.703315426000000089e-07
1.049999999999998712e+00 4.703315426000000089e-07
1.059999999999998721e+00 4.703315426000000089e-07
1.069999999999998730e+00 4.703315426000000089e-07
1.079999999999998739e+00 4.703315426000000089e-07
1.089999999999998748e+00 4.703315426000000089e-07
1.099999999999998757e+00 4.703315426000000089e-07
1.109999999999998543e+00 4.703315426000000089e-07
1.119999999999998774e+00 4.703315426000000089e-07
1.129999999999998561e+00 4.703315426000000089e-07
1.139999999999998792e+00 4.703315426000000089e-07
1.149999999999998579e+00 4.703315426000000089e-07
1.159999999999998810e+00 4.703315426000000089e-07
1.169999999999998597e+00 4.703315426000000089e-07
1.179999999999998606e+00 4.703315426000000089e-07
1.189999999999998614e+00 4.703315426000000089e-07
1.199999999999998623e+00 4.703315426000000089e-07
1.209999999999998632e+00 4.703315426000000089e-07
1.219999999999998641e+00 4.703315426000000089e-07
1.229999999999998650e+00 4.703315426000000089e-07
1.239999999999998659e+00 4.703315426000000089e-07
1.249999999999998668e+00 4.703315426000000089e-07
1.259999999999998677e+00 4.703315426000000089e-07
1.269999999999998685e+00 4.703315426000000089e-07
1.279999999999998694e+00 4.703315426000000089e-07
1.289999999999998703e+00 4.703315426000000089e-07
1.299999999999998490e+00 4.703315426000000089e-07
1.309999999999998721e+00 4.703315426000000089e-07
1.319999999999998508e+00 4.703315426000000089e-07
1.329999999999998739e+00 4.703315426000000089e-07
1.339999999999998526e+00 4.703315426000000089e-07
1.349999999999998757e+00 4.703315426000000089e-07
1.359999999999998543e+00 4.703315426000000089e-07
1.369999999999998774e+00 4.703315426000000089e-07
1.379999999999998561e+00 4.703315426000000089e-07
1.389999999999998792e+00 4.703315426000000089e-07
1.399999999999998579e+00 4.703315426000000089e-07
1.409999999999998810e+00 4.703315426000000089e-07
1.419999999999998597e+00 4.703315426000000089e-07
1.429999999999998606e+00 4.703315426000000089e-07
1.439999999999998614e+00 4.703315426000000089e-07
1.449999999999998623e+00 4.703315426000000089e-07
1.459999999999998632e+00 4.703315426000000089e-07
1.469999999999998641e+00 4.703315426000000089e-07
1.479999999999998650e+00 4.703315426000000089e-07
1.489999999999998659e+00 4.703315426000000089e-07
1.499999999999998668e+00 4.703315426000000089e-07
1.509999999999998677e+00 4.703315426000000089e-07
1.519999999999998685e+00 4.703315426000000089e-07
1.529999999999998694e+00 4.703315426000000089e-07
1.539999999999998703e+00 4.703315426000000089e-07
1.549999999999998490e+00 4.703315426000000089e-07
1.559999999999998721e+00 4.703315426000000089e-07
1.569999999999998508e+00 4.703315426000000089e-07
1.579999999999998739e+00 4.703315426000000089e-07
1.589999999999998526e+00 4.703315426000000089e-07
1.599999999999998757e+00 4.703315426000000089e-07
1.609999999999998543e+00 4.703315426000000089e-07
1.619999999999998774e+00 4.703315426000000089e-07
1.629999999999998561e+00 4.703315426000000089e-07
1.639999999999998570e+00 4.703315426000000089e-07
1.649999999999998579e+00 4.703315426000000089e-07
1.659999999999998588e+00 4.703315426000000089e-07
1.669999999999998597e+00 4.703315426000000089e-07
1.679999999999998606e+00 4.703315426000000089e-07
1.689999999999998614e+00 4.703315426000000089e-07
1.699999999999998623e+00 4.703315426000000089e-07
1.709999999999998632e+00 4.703315426000000089e-07
1.719999999999998641e+00 4.703315426000000089e-07
1.729999999999998650e+00 4.703315426000000089e-07
1.739999999999998659e+00 4.703315426000000089e-07
1.749999999999998668e+00 4.703315426000000089e-07
1.759999999999998677e+00 4.703315426000000089e-07
1.769999999999998685e+00 4.703315426000000089e-07
1.779999999999998694e+00 4.703315426000000089e-07
1.789999999999998703e+00 4.703315426000000089e-07
1.799999999999998712e+00 4.703315426000000089e-07
1.809999999999998721e+00 4.703315426000000089e-07
1.819999999999998508e+00 4.703315426000000089e-07
1.829999999999998739e+00 4.703315426000000089e-07
1.839999999999998526e+00 4.703315426000000089e-07
1.849999999999998757e+00 4.703315426000000089e-07
1.859999999999998543e+00 4.703315426000000089e-07
1.869999999999998552e+00 4.703315426000000089e-07
1.879999999999998561e+00 4.703315426000000089e-07
1.889999999999998570e+00 4.703315426000000089e-07
1.899999999999998579e+00 4.703315426000000089e-07
1.909999999999998588e+00 4.703315426000000089e-07
1.919999999999998597e+00 4.703315426000000089e-07
1.929999999999998606e+00 4.703315426000000089e-07
1.939999999999998614e+00 4.703315426000000089e-07
1.949999999999998623e+00 4.703315426000000089e-07
1.959999999999998632e+00 4.703315426000000089e-07
1.969999999999998641e+00 4.703315426000000089e-07
1.979999999999998650e+00 4.703315426000000089e-07
1.989999999999998659e+00 4.703315426000000089e-07
2.000000000009998669e+00 4.703315426000000089e-07
2.010000000009998455e+00 4.703315426000000089e-07
2.020000000009998686e+00 4.703315426000000089e-07
2.030000000009998473e+00 4.703315426000000089e-07
2.040000000009998704e+00 4.703315426000000089e-07
2.050000000009998491e+00 4.703315426000000089e-07
2.060000000009998722e+00 4.703315426000000089e-07
2.070000000009998509e+00 4.703315426000000089e-07
2.080000000009998740e+00 4.703315426000000089e-07
2.090000000007998793e+00 4.703315426000000089e-07
2.099931239045998765e+00 1.071051253542600057e-03
2.109693119929998861e+00 3.214543770542600040e-03
2.119198192689998539e+00 6.308725717542599393e-03
2.128405687269998570e+00 1.020107092154259876e-02
2.137332215489998521e+00 1.471151122154260027e-02
2.146021850689998622e+00 1.965338851154260075e-02
2.154543608089998674e+00 2.488864657154260182e-02
2.162981552009998865e+00 3.025879519154260275e-02
2.171401278939998569e+00 3.565825859154260480e-02
2.179860224479998720e+00 4.099659976154260144e-02
2.188416539199998567e+00 4.617060863154260481e-02
2.197139823399998804e+00 5.106422866154260165e-02
2.206067312599998775e+00 5.556805096154260326e-02
2.215106106999998659e+00 5.983843866154259922e-02
2.224254178299998497e+00 6.387996558154260263e-02
2.233486692599998769e+00 6.771883197154260348e-02
2.242777029499998687e+00 7.141428560154260141e-02
2.252111083199998642e+00 7.500772488154260065e-02
2.261493434899998434e+00 7.846080467154259441e-02
2.270962992099998523e+00 8.168211481154259712e-02
2.280485136999998552e+00 8.472729629154260311e-02
2.290063919299998751e+00 8.760583771154259458e-02
2.299686638099998515e+00 9.032117330154260104e-02
2.309353004699998824e+00 9.288464726154260775e-02
2.319055234599998627e+00 9.530508802154259718e-02
2.328787907899998455e+00 9.759860714154260097e-02
2.338548479799998692e+00 9.977603885154259777e-02
2.348330612199998502e+00 1.018490864315425987e-01
2.358133554599998405e+00 1.038241530315426042e-01
2.367955199699998570e+00 1.057056401315425997e-01
2.377793092599998825e+00 1.074976360315425955e-01
2.387645387499998773e+00 1.092081632315426015e-01
2.397511066899998600e+00 1.108407267315426048e-01
2.407332806699998606e+00 1.123924931315426062e-01
2.417022442399998639e+00 1.138531684315425979e-01
2.426581234399998621e+00 1.152253637315426016e-01
2.436010618299998765e+00 1.165101682315426018e-01
2.445311611199998403e+00 1.177119108315426016e-01
2.454485548199998757e+00 1.188322784315426067e-01
2.463533450599998620e+00 1.198767294315425946e-01
2.472456695299998675e+00 1.208466123315426050e-01
2.481256415999998577e+00 1.217442092315425967e-01
2.489933875499998450e+00 1.225718870315426062e-01
2.498490536799998551e+00 1.233329774315426036e-01
2.506927411099998615e+00 1.240294571315426059e-01
2.515246159199998832e+00 1.246617851315426073e-01
2.523447507499998466e+00 1.252377874315425965e-01
2.531533376599998775e+00 1.257510167315425975e-01
2.539505032799998396e+00 1.262043574315425964e-01
2.547363325199998751e+00 1.266068438315426092e-01
2.555109745599998483e+00 1.269570677315426110e-01
2.562745786099998480e+00 1.272522505315425989e-01
2.570272777699998734e+00 1.274907206315425978e-01
2.577691775299998600e+00 1.276798968315425997e-01
2.585004019699998601e+00 1.278238622315426010e-01
2.592210820199998711e+00 1.279207336315426047e-01
2.599313425699998792e+00 1.279727918315426149e-01
2.606313077599998529e+00 1.279800439315426086e-01
2.613210996799998576e+00 1.279435569315426069e-01
2.620008371499998656e+00 1.278628356315426040e-01
2.626706436099998765e+00 1.277424319315426104e-01
2.633306385599998745e+00 1.275830761315425999e-01
2.639809195599998493e+00 1.273794059315425942e-01
2.646215972299998498e+00 1.271327373315425946e-01
2.652527954099998642e+00 1.268474116315425892e-01
2.658746299599998864e+00 1.265254017315426138e-01
2.664871767399998426e+00 1.261612321315425944e-01
2.670905082599998703e+00 1.257528059315425883e-01
2.676847107199998632e+00 1.252987358315426070e-01
2.682698896999998528e+00 1.248018849315425949e-01
2.688461292799998681e+00 1.242635794315426062e-01
2.694135003499998682e+00 1.236811167315425980e-01
2.699721493799998484e+00 1.230620931315426075e-01
2.705220488699998427e+00 1.223975728315425948e-01
2.710631828899998652e+00 1.216807071315425953e-01
2.715955938899998756e+00 1.209116728315425965e-01
2.721193104599998414e+00 1.200899563315425966e-01
2.726343234699998508e+00 1.192129206315425960e-01
2.731404902799998702e+00 1.182720918315425945e-01
2.736374671599998809e+00 1.172510157315426044e-01
2.741245765299998638e+00 1.161234703315426053e-01
2.746067699599998413e+00 1.148040706315426041e-01
2.750792723999998746e+00 1.131720910315426043e-01
2.755382215299998716e+00 1.111915294315426045e-01
2.759783244699998583e+00 1.088227257315425994e-01
2.763998075999998694e+00 1.061339736315426024e-01
2.768071307399998737e+00 1.032349846315425979e-01
2.772034054699998862e+00 1.001859277315425983e-01
2.775916983999998422e+00 9.703606894154259699e-02
2.779750816499998667e+00 9.382623100154259543e-02
2.783560106699998649e+00 9.058749577154259769e-02
2.787354745199998707e+00 8.733134718154260401e-02
2.791172296599998770e+00 8.410250518154259447e-02
2.795011848699998858e+00 8.089977753154260764e-02
2.798863175999998454e+00 7.771109104154259872e-02
2.802726539299998709e+00 7.453683561154260395e-02
2.806611716799998657e+00 7.138960031154259478e-02
2.810532210499998573e+00 6.828675290154259669e-02
2.814496490899998538e+00 6.523942329154260034e-02
2.818508550499998488e+00 6.225513701154260227e-02
2.822564508399998395e+00 5.933192279154260451e-02
2.826662489499998543e+00 5.646738933154259871e-02
2.830804789799998389e+00 5.366747543154259947e-02
2.834997110999998515e+00 5.094128983154259938e-02
2.839242964999998620e+00 4.830048922154259877e-02
2.843538390999998722e+00 4.574144489154260279e-02
2.847884991399998622e+00 4.327201801154260258e-02
2.852282360399998495e+00 4.089081520154259908e-02
2.856729346999998587e+00 3.860489574154259834e-02
2.861224347199998519e+00 3.641583256154259929e-02
2.865765639599998416e+00 3.432587478154260074e-02
2.870353015099998739e+00 3.233370563154260025e-02
2.874979983999998545e+00 3.043783748154259977e-02
2.879642752799998817e+00 2.863749085154260188e-02
2.884343129299998587e+00 2.692813960154260070e-02
2.889071512099998795e+00 2.530689167154260080e-02
2.893830509399998530e+00 2.376926205154260285e-02
2.898612588299998905e+00 2.231286358154260102e-02
2.903419163199998820e+00 2.093407900154260065e-02
2.908245562899998582e+00 1.962700710154260259e-02
2.913088617099998778e+00 1.838666216154260027e-02
2.917948125899998857e+00 1.721118166154260096e-02
2.922822617599998729e+00 1.609556733154260053e-02
2.927709014699998669e+00 1.503561332154259959e-02
2.932605732699998580e+00 1.402561321154260042e-02
2.937511543699998562e+00 1.306135838154259994e-02
2.942425400499998567e+00 1.213918825154259966e-02
2.947346910999998570e+00 1.125604872154259938e-02
2.952274709999998414e+00 1.040839455154259942e-02
2.957208242099998774e+00 9.595364590542599520e-03
2.962147018399998721e+00 8.815201904542598749e-03
2.967090460199998780e+00 8.065555888542599167e-03
2.972037943099998802e+00 7.343072336542599311e-03
2.976988983999998784e+00 6.645156346542599457e-03
2.981943590399998456e+00 5.973137213542599293e-03
2.986901777899998667e+00 5.328383347542599638e-03
2.991863210299998688e+00 4.708906038542599350e-03
2.996828165899998453e+00 4.118667642542599323e-03
3.001796349899998440e+00 3.556301484542600047e-03
3.006768515799998376e+00 3.029660227542600205e-03
3.011744575299998505e+00 2.539604934542599984e-03
3.016724538099998743e+00 2.091295255542600061e-03
3.021708371399998594e+00 1.689016121542599985e-03
3.026695945799998455e+00 1.337080800542600131e-03
3.031687018999998706e+00 1.040778094542600110e-03
3.036680942899998570e+00 7.979590853426000606e-04
3.041677565799998817e+00 6.129708125426000520e-04
3.046675767199998663e+00 4.797065017425999867e-04
3.051674921799998774e+00 3.914024372425999867e-04
3.056674569899998417e+00 3.324105801425999724e-04
3.061674363299998536e+00 2.876991048425999722e-04
3.066674196299998378e+00 2.471911621425999773e-04
3.071673989099998892e+00 2.018007391425999896e-04
3.076673708299998644e+00 1.486965268425999829e-04
3.081673372999998772e+00 9.074286705259999853e-05
3.086673053999998473e+00 3.408824371260000359e-05
3.091672923299998654e+00 0.000000000000000000e+00
3.096672923299998548e+00 4.703315426000000089e-07
3.101672923299998885e+00 4.703315426000000089e-07
3.106672923299998779e+00 4.703315426000000089e-07
3.111672923299998672e+00 4.703315426000000089e-07
3.116672923299998565e+00 4.703315426000000089e-07
3.121672923299998459e+00 4.703315426000000089e-07
3.126672923299998352e+00 4.703315426000000089e-07
3.131672923299998690e+00 4.703315426000000089e-07
3.136672923299998583e+00 4.703315426000000089e-07
3.141672923299998921e+00 4.703315426000000089e-07
3.146672923299998814e+00 4.703315426000000089e-07
3.151672923299998708e+00 4.703315426000000089e-07
3.156672923299998601e+00 4.703315426000000089e-07
3.161672923299998494e+00 4.703315426000000089e-07
3.166672923299998388e+00 4.703315426000000089e-07
3.171672923299998725e+00 4.703315426000000089e-07
3.176672923299998619e+00 4.703315426000000089e-07
3.181672923299998956e+00 4.703315426000000089e-07
3.186672923299998850e+00 4.703315426000000089e-07
3.191672923299998743e+00 4.703315426000000089e-07
3.196672923299998637e+00 4.703315426000000089e-07
3.201672923299998530e+00 4.703315426000000089e-07
3.206672923299998423e+00 4.703315426000000089e-07
3.211672923299998317e+00 4.703315426000000089e-07
3.216672923299998654e+00 4.703315426000000089e-07
3.221672923299998548e+00 4.703315426000000089e-07
3.226672923299998885e+00 4.703315426000000089e-07
3.231672923299998779e+00 4.703315426000000089e-07
3.236672923299998672e+00 4.703315426000000089e-07
3.241672923299998565e+00 4.703315426000000089e-07
3.246672923299998459e+00 4.703315426000000089e-07
3.251672923299998352e+00 4.703315426000000089e-07
3.256672923299998690e+00 4.703315426000000089e-07
3.261672923299998583e+00 4.703315426000000089e-07
3.266672923299998921e+00 4.703315426000000089e-07
3.271672923299998814e+00 4.703315426000000089e-07
3.276672923299998708e+00 4.703315426000000089e-07
3.281672923299998601e+00 4.703315426000000089e-07
3.286672923299998494e+00 4.703315426000000089e-07
3.291672923299998388e+00 4.703315426000000089e-07
3.296672923299998725e+00 4.703315426000000089e-07
3.301672923299998619e+00 4.703315426000000089e-07
3.306672923299998956e+00 4.703315426000000089e-07
3.311672923299998850e+00 4.703315426000000089e-07
3.316672923299998743e+00 4.703315426000000089e-07
3.321672923299998637e+00 4.703315426000000089e-07
3.326672923299998530e+00 4.703315426000000089e-07
3.331672923299998423e+00 4.703315426000000089e-07
3.336672923299998317e+00 4.703315426000000089e-07
3.341672923299998654e+00 4.703315426000000089e-07
3.346672923299998548e+00 4.703315426000000089e-07
3.351672923299998885e+00 4.703315426000000089e-07
3.356672923299998779e+00 4.703315426000000089e-07
3.361672923299998672e+00 4.703315426000000089e-07
3.366672923299998565e+00 4.703315426000000089e-07
3.371672923299998459e+00 4.703315426000000089e-07
3.376672923299998352e+00 4.703315426000000089e-07
3.381672923299998690e+00 4.703315426000000089e-07
3.386672923299998583e+00 4.703315426000000089e-07
3.391672923299998921e+00 4.703315426000000089e-07
3.396672923299998814e+00 4.703315426000000089e-07
3.401672923299998708e+00 4.703315426000000089e-07
3.406672923299998601e+00 4.703315426000000089e-07
3.411672923299998494e+00 4.703315426000000089e-07
3.416672923299998388e+00 4.703315426000000089e-07
3.421672923299998725e+00 4.703315426000000089e-07
3.426672923299998619e+00 4.703315426000000089e-07
3.431672923299998956e+00 4.703315426000000089e-07
3.436672923299998850e+00 4.703315426000000089e-07
3.441672923299998743e+00 4.703315426000000089e-07
3.446672923299998637e+00 4.703315426000000089e-07
3.451672923299998530e+00 4.703315426000000089e-07
3.456672923299998423e+00 4.703315426000000089e-07
3.461672923299998317e+00 4.703315426000000089e-07
3.466672923299998654e+00 4.703315426000000089e-07
3.471672923299998548e+00 4.703315426000000089e-07
3.476672923299998885e+00 4.703315426000000089e-07
3.481672923299998779e+00 4.703315426000000089e-07
3.486672923299998672e+00 4.703315426000000089e-07
3.491672923299998565e+00 4.703315426000000089e-07
3.496672923299998459e+00 4.703315426000000089e-07
3.501672923299998352e+00 4.703315426000000089e-07
3.506672923299998690e+00 4.703315426000000089e-07
3.511672923299998583e+00 4.703315426000000089e-07
3.516672923299998921e+00 4.703315426000000089e-07
3.521672923299998814e+00 4.703315426000000089e-07
3.526672923299998708e+00 4.703315426000000089e-07
3.531672923299998601e+00 4.703315426000000089e-07
3.536672923299998494e+00 4.703315426000000089e-07
3.541672923299998388e+00 4.703315426000000089e-07
3.546672923299998725e+00 4.703315426000000089e-07
3.551672923299998619e+00 4.703315426000000089e-07
3.556672923299998956e+00 4.703315426000000089e-07
3.561672923299998850e+00 4.703315426000000089e-07
3.566672923299998743e+00 4.703315426000000089e-07
3.571775662299998544e+00 4.703315426000000089e-07
3.576983250299998751e+00 4.703315426000000089e-07
3.582297842299998702e+00 4.703315426000000089e-07
3.587721637299998712e+00 4.703315426000000089e-07
3.593256878299998736e+00 4.703315426000000089e-07
3.598905856299998707e+00 4.703315426000000089e-07
3.604670908299998366e+00 4.703315426000000089e-07
3.610554418299998680e+00 4.703315426000000089e-07
3.616558821299998616e+00 4.703315426000000089e-07
3.622686600299998894e+00 4.703315426000000089e-07
3.628940292299998482e+00 4.703315426000000089e-07
3.635322482299998548e+00 4.703315426000000089e-07
3.641835812299998754e+00 4.703315426000000089e-07
3.648482976299998626e+00 4.703315426000000089e-07
3.655266723299998688e+00 4.703315426000000089e-07
3.662189862299998655e+00 4.703315426000000089e-07
3.669255255299998630e+00 4.703315426000000089e-07
3.676465825299998436e+00 4.703315426000000089e-07
3.683824557299998581e+00 4.703315426000000089e-07
3.691334493299998520e+00 4.703315426000000089e-07
3.698998742299998810e+00 4.703315426000000089e-07
3.706820473299998753e+00 4.703315426000000089e-07
3.714802923299998838e+00 4.703315426000000089e-07
3.722949394299998715e+00 4.703315426000000089e-07
3.731263256299998332e+00 4.703315426000000089e-07
3.739747949299998542e+00 4.703315426000000089e-07
3.748406983299998885e+00 4.703315426000000089e-07
3.757243941299998724e+00 4.703315426000000089e-07
3.766262477299998856e+00 4.703315426000000089e-07
3.775466324299998622e+00 4.703315426000000089e-07
3.784859289299998597e+00 4.703315426000000089e-07
3.794445258299998791e+00 4.703315426000000089e-07
3.804228197299998726e+00 4.703315426000000089e-07
3.814212152299998770e+00 4.703315426000000089e-07
3.824401255299998859e+00 4.703315426000000089e-07
3.834799721299998687e+00 4.703315426000000089e-07
3.845411851299998851e+00 4.703315426000000089e-07
3.856242037299998593e+00 4.703315426000000089e-07
3.867294758299998580e+00 4.703315426000000089e-07
3.878574587299998377e+00 4.703315426000000089e-07
3.890086190299998581e+00 4.703315426000000089e-07
3.901834331299998571e+00 4.703315426000000089e-07
3.913823869299998925e+00 4.703315426000000089e-07
3.926059765299998894e+00 4.703315426000000089e-07
3.938547081299998531e+00 4.703315426000000089e-07
3.951290982299998866e+00 4.703315426000000089e-07
3.964296741299998317e+00 4.703315426000000089e-07
3.977569739299998908e+00 4.703315426000000089e-07
3.991115466299998360e+00 4.703315426000000089e-07
4.004939527299998581e+00 4.703315426000000089e-07
4.019047641299998475e+00 4.703315426000000089e-07
4.033445645299998716e+00 4.703315426000000089e-07
4.048139494299999086e+00 4.703315426000000089e-07
4.063135268299998160e+00 4.703315426000000089e-07
4.078439171299998556e+00 4.703315426000000089e-07
4.094057535299999273e+00 4.703315426000000089e-07
4.109996820299999243e+00 4.703315426000000089e-07
4.126263621299998796e+00 4.703315426000000089e-07
4.142864667299998693e+00 4.703315426000000089e-07
4.159806827299998844e+00 4.703315426000000089e-07
4.177097109299998223e+00 4.703315426000000089e-07
4.194742667299998118e+00 4.703315426000000089e-07
4.212750801299998571e+00 4.703315426000000089e-07
4.231128961299998714e+00 4.703315426000000089e-07
4.249884750299998792e+00 4.703315426000000089e-07
4.269025928299998718e+00 4.703315426000000089e-07
4.288560412299998958e+00 4.703315426000000089e-07
4.308496286299998701e+00 4.703315426000000089e-07
4.328841797299999072e+00 4.703315426000000089e-07
4.349605361299998307e+00 4.703315426000000089e-07
4.370795568299998379e+00 4.703315426000000089e-07
4.392421187299998309e+00 4.703315426000000089e-07
4.414491161299999078e+00 4.703315426000000089e-07
4.437014624299998822e+00 4.703315426000000089e-07
4.460000892299998299e+00 4.703315426000000089e-07
4.483459475299998331e+00 4.703315426000000089e-07
4.507400079299998197e+00 4.703315426000000089e-07
4.531832606299998290e+00 4.703315426000000089e-07
4.556767167299998533e+00 4.703315426000000089e-07
4.582214076299998773e+00 4.703315426000000089e-07
4.608183860299998713e+00 4.703315426000000089e-07
4.634687264299998333e+00 4.703315426000000089e-07
4.661735252299998855e+00 4.703315426000000089e-07
4.689339015299998081e+00 4.703315426000000089e-07
4.717509971299998384e+00 4.703315426000000089e-07
4.746259776299998734e+00 4.703315426000000089e-07
4.775600324299999144e+00 4.703315426000000089e-07
4.805543753299998500e+00 4.703315426000000089e-07
4.836102451299998606e+00 4.703315426000000089e-07
4.867289061299999275e+00 4.703315426000000089e-07
4.899116483299998492e+00 4.703315426000000089e-07
4.931597887299998817e+00 4.703315426000000089e-07
4.964746708299998090e+00 4.703315426000000089e-07
4.998576663299998835e+00 4.703315426000000089e-07
5.033101745299997987e+00 4.703315426000000089e-07
5.068336239299998880e+00 4.703315426000000089e-07
5.104294721299998727e+00 4.703315426000000089e-07
5.140992067299999135e+00 4.703315426000000089e-07
5.178443460299998691e+00 4.703315426000000089e-07
5.216664393299998537e+00 4.703315426000000089e-07
5.255670679299998760e+00 4.703315426000000089e-07
5.295478455299998721e+00 4.703315426000000089e-07
5.336104189299998524e+00 4.703315426000000089e-07
5.377564689299997980e+00 4.703315426000000089e-07
5.419877108299998802e+00 4.703315426000000089e-07
5.463058950299998884e+00 4.703315426000000089e-07
5.507128080299998452e+00 4.703315426000000089e-07
5.552102730299998790e+00 4.703315426000000089e-07
5.598001505299999181e+00 4.703315426000000089e-07
5.644843396299998872e+00 4.703315426000000089e-07
5.692647780299998850e+00 4.703315426000000089e-07
5.741434435299998640e+00 4.703315426000000089e-07
5.791223544299999304e+00 4.703315426000000089e-07
5.841223544299998238e+00 4.703315426000000089e-07
5.891223544299998949e+00 4.703315426000000089e-07
5.941223544299998771e+00 4.703315426000000089e-07
5.991223544299998593e+00 4.703315426000000089e-07
6.041223544299999304e+00 4.703315426000000089e-07
6.091219765299998201e+00 4.703315426000000089e-07
6.141215986299998875e+00 4.703315426000000089e-07
6.191212207299997772e+00 4.703315426000000089e-07
6.191212207299997772e+00 4.703315426000000089e-07
6.191212207299997772e+00 1.547032134259999965e-05
6.191212207299997772e+00 3.264755087259999861e-05
6.191212207299997772e+00 5.231804519260000423e-05
6.191212207299997772e+00 7.484370023260000055e-05
6.191212207299997772e+00 1.006389408426000028e-04
6.191212207299997772e+00 1.301783455425999851e-04
6.191212207299997772e+00 1.640053775425999926e-04
6.191212207299997772e+00 2.027423834425999961e-04
6.191212207299997772e+00 2.471020429425999630e-04
6.191212207299997772e+00 2.979004809426000124e-04
6.191212207299997772e+00 3.560722825425999684e-04
6.191212207299997772e+00 4.226876869426000123e-04
6.191212207299997772e+00 4.989722783426000325e-04
6.191212207299997772e+00 5.863295333426000273e-04
6.191212207299997772e+00 6.863666427426000230e-04
6.191212207299997772e+00 8.009240798426000381e-04
6.191212207299997772e+00 9.321094618426000551e-04
6.191212207299997772e+00 1.082336324542599974e-03
6.191212207299997772e+00 1.254368529542599937e-03
6.191212207299997772e+00 1.451371107542599953e-03
6.191212207299997772e+00 1.676968493542600053e-03
6.191212207299997772e+00 1.935311208542599961e-03
6.191212207299997772e+00 2.231152216542599959e-03
6.191212207299997772e+00 2.569934374542599907e-03
6.191212207299997772e+00 2.957890562542600087e-03
6.191212207299997772e+00 3.402158365542599840e-03
6.191212207299997772e+00 3.910911377542600036e-03
6.191212207299997772e+00 4.493509592542599754e-03
6.191212207299997772e+00 5.160671595542599965e-03
6.191212207299997772e+00 5.924671773542599176e-03
6.191212207299997772e+00 6.799566127542599689e-03
6.191212207299997772e+00 7.801450885542599890e-03
6.191212207299997772e+00 8.948758627542598848e-03
6.191212207299997772e+00 1.026259741154260038e-02
6.191212207299997772e+00 1.176713913154259911e-02
6.191212207299997772e+00 1.349006420154259984e-02
6.191212207299997772e+00 1.546307083154259930e-02
6.191212207299997772e+00 1.772245821154260284e-02
6.191212207299997772e+00 2.030979435154259966e-02
6.191212207299997772e+00 2.327268081154260093e-02
6.191212207299997772e+00 2.666562850154260284e-02
6.191212207299997772e+00 3.055106056154260202e-02
6.191212207299997772e+00 3.500046081154260108e-02
6.191212207299997772e+00 4.000045741154260176e-02
6.191212207299997772e+00 4.500045401154260244e-02
6.191212207299997772e+00 5.000045061154260312e-02
6.191212207299997772e+00 5.500044721154260380e-02
6.191212207299997772e+00 6.000044382154259837e-02
6.191212207299997772e+00 6.500044042154259905e-02
6.191212207299997772e+00 7.000043702154259972e-02
6.191212207299997772e+00 7.500043362154260040e-02
6.191212207299997772e+00 8.000043022154260108e-02
6.191212207299997772e+00 8.500042682154260176e-02
6.191212207299997772e+00 9.000042342154260244e-02
6.191212207299997772e+00 9.500042003154260395e-02
6.191212207299997772e+00 1.000004166315426046e-01
6.191212207299997772e+00 1.050004132315426053e-01
6.191212207299997772e+00 1.100004098315426060e-01
6.191212207299997772e+00 1.150004064315426067e-01
6.191212207299997772e+00 1.200004030315426073e-01
6.191212207299997772e+00 1.250003996315426080e-01
6.191212207299997772e+00 1.300003962315426087e-01
6.191212207299997772e+00 1.350003928315426094e-01
6.191212207299997772e+00 1.400003894315426101e-01
6.191212207299997772e+00 1.450003860315426107e-01
6.191212207299997772e+00 1.500003826315426114e-01
6.191212207299997772e+00 1.550003792315426121e-01
6.191212207299997772e+00 1.602891186315426042e-01
6.191212207299997772e+00 1.658832752315426151e-01
6.191212207299997772e+00 1.718004865315425900e-01
6.191212207299997772e+00 1.780594084315426096e-01
6.191212207299997772e+00 1.846797742315426094e-01
6.191212207299997772e+00 1.916824569315425941e-01
6.191212207299997772e+00 1.990895346315426084e-01
6.191212207299997772e+00 2.069243606315425976e-01
6.191212207299997772e+00 2.152116368315425965e-01
6.191212207299997772e+00 2.239774915315425885e-01
6.191212207299997772e+00 2.332495620315425955e-01
6.191212207299997772e+00 2.430570815315425959e-01
6.191212207299997772e+00 2.534309715315425926e-01
6.191212207299997772e+00 2.644039390315425786e-01
6.191212207299997772e+00 2.760105799315425990e-01
6.191212207299997772e+00 2.882874880315425825e-01
6.191212207299997772e+00 3.012733703315426115e-01
6.191212207299997772e+00 3.150091690315425796e-01
6.191212207299997772e+00 3.295381907315426129e-01
6.191212207299997772e+00 3.433361021505902388e-01
6.191212207299997772e+00 3.571340135696378648e-01
6.191212207299997772e+00 3.709319249886854908e-01
6.191212207299997772e+00 3.847298364077331168e-01
6.191212207299997772e+00 3.985277478267806872e-01
6.191212207299997772e+00 4.123256592458283132e-01
6.191212207299997772e+00 4.261235706648759392e-01
6.191212207299997772e+00 4.399214820839235651e-01
6.191212207299997772e+00 4.537193935029711911e-01
6.191212207299997772e+00 4.675173049220188171e-01
6.191212207299997772e+00 4.813152163410664430e-01
6.191212207299997772e+00 4.951131277601140690e-01
6.191212207299997772e+00 5.089110391791616950e-01
6.191212207299997772e+00 5.227089505982093209e-01
6.191212207299997772e+00 5.365068620172569469e-01
6.191212207299997772e+00 5.503047734363045729e-01
6.191212207299997772e+00 5.641026848553521988e-01
6.191212207299997772e+00 5.779005962743998248e-01
6.191212207299997772e+00 5.916985076934473398e-01
6.191212207299997772e+00 6.054964191124949657e-01
6.191212207299997772e+00 6.192943305315425917e-01
6.191212207299997772e+00 6.330922419505902177e-01
6.191212207299997772e+00 6.468901533696378436e-01
6.191212207299997772e+00 6.606880647886854696e-01
6.191212207299997772e+00 6.744859762077330956e-01
6.191212207299997772e+00 6.882838876267807215e-01
6.191212207299997772e+00 7.020817990458283475e-01
6.191212207299997772e+00 7.158797104648759735e-01
6.191212207299997772e+00 7.296776218839235995e-01
6.191212207299997772e+00 7.434755333029712254e-01
6.191212207299997772e+00 7.572734447220188514e-01
6.191212207299997772e+00 7.710713561410664774e-01
6.191212207299997772e+00 7.848692675601141033e-01
6.191212207299997772e+00 7.986671789791617293e-01
6.191212207299997772e+00 8.124650903982093553e-01
6.191212207299997772e+00 8.262630018172569812e-01
6.191212207299997772e+00 8.400609132363046072e-01
6.191212207299997772e+00 8.538588246553522332e-01
6.191212207299997772e+00 8.676567360743998591e-01
6.191212207299997772e+00 8.814546474934474851e-01
6.191212207299997772e+00 8.952525589124951111e-01
6.191212207299997772e+00 9.090504703315426260e-01
6.191212207299997772e+00 9.090504703315426260e-01
6.141215986299998875e+00 9.090504703315426260e-01
6.091219765299998201e+00 9.090504703315426260e-01
6.041223544299999304e+00 9.090504703315426260e-01
5.991223544299998593e+00 9.090504703315426260e-01
5.941223544299998771e+00 9.090504703315426260e-01
5.891223544299998949e+00 9.090504703315426260e-01
5.841223544299998238e+00 9.090504703315426260e-01
5.791223544299999304e+00 9.090504703315426260e-01
5.741434435299998640e+00 9.090504703315426260e-01
5.692647780299998850e+00 9.090504703315426260e-01
5.644843396299998872e+00 9.090504703315426260e-01
5.598001505299999181e+00 9.090504703315426260e-01
5.552102730299998790e+00 9.090504703315426260e-01
5.507128080299998452e+00 9.090504703315426260e-01
5.463058950299998884e+00 9.090504703315426260e-01
5.419877108299998802e+00 9.090504703315426260e-01
5.377564689299997980e+00 9.090504703315426260e-01
5.336104189299998524e+00 9.090504703315426260e-01
5.295478455299998721e+00 9.090504703315426260e-01
5.255670679299998760e+00 9.090504703315426260e-01
5.216664393299998537e+00 9.090504703315426260e-01
5.178443460299998691e+00 9.090504703315426260e-01
5.140992067299999135e+00 9.090504703315426260e-01
5.104294721299998727e+00 9.090504703315426260e-01
5.068336239299998880e+00 9.090504703315426260e-01
5.033101745299997987e+00 9.090504703315426260e-01
4.998576663299998835e+00 9.090504703315426260e-01
4.964746708299998090e+00 9.090504703315426260e-01
4.931597887299998817e+00 9.090504703315426260e-01
4.899116483299998492e+00 9.090504703315426260e-01
4.867289061299999275e+00 9.090504703315426260e-01
4.836102451299998606e+00 9.090504703315426260e-01
4.805543753299998500e+00 9.090504703315426260e-01
4.775600324299999144e+00 9.090504703315426260e-01
4.746259776299998734e+00 9.090504703315426260e-01
4.717509971299998384e+00 9.090504703315426260e-01
4.689339015299998081e+00 9.090504703315426260e-01
4.661735252299998855e+00 9.090504703315426260e-01
4.634687264299998333e+00 9.090504703315426260e-01
4.608183860299998713e+00 9.090504703315426260e-01
4.582214076299998773e+00 9.090504703315426260e-01
4.556767167299998533e+00 9.090504703315426260e-01
4.531832606299998290e+00 9.090504703315426260e-01
4.507400079299998197e+00 9.090504703315426260e-01
4.483459475299998331e+00 9.090504703315426260e-01
4.460000892299998299e+00 9.090504703315426260e-01
4.437014624299998822e+00 9.090504703315426260e-01
4.414491161299999078e+00 9.090504703315426260e-01
4.392421187299998309e+00 9.090504703315426260e-01
4.370795568299998379e+00 9.090504703315426260e-01
4.349605361299998307e+00 9.090504703315426260e-01
4.328841797299999072e+00 9.090504703315426260e-01
4.308496286299998701e+00 9.090504703315426260e-01
4.288560412299998958e+00 9.090504703315426260e-01
4.269025928299998718e+00 9.090504703315426260e-01
4.249884750299998792e+00 9.090504703315426260e-01
4.231128961299998714e+00 9.090504703315426260e-01
4.212750801299998571e+00 9.090504703315426260e-01
4.194742667299998118e+00 9.090504703315426260e-01
4.177097109299998223e+00 9.090504703315426260e-01
4.159806827299998844e+00 9.090504703315426260e-01
4.142864667299998693e+00 9.090504703315426260e-01
4.126263621299998796e+00 9.090504703315426260e-01
4.109996820299999243e+00 9.090504703315426260e-01
4.094057535299999273e+00 9.090504703315426260e-01
4.078439171299998556e+00 9.090504703315426260e-01
4.063135268299998160e+00 9.090504703315426260e-01
4.048139494299999086e+00 9.090504703315426260e-01
4.033445645299998716e+00 9.090504703315426260e-01
4.019047641299998475e+00 9.090504703315426260e-01
4.004939527299998581e+00 9.090504703315426260e-01
3.991115466299998360e+00 9.090504703315426260e-01
3.977569739299998908e+00 9.090504703315426260e-01
3.964296741299998317e+00 9.090504703315426260e-01
3.951290982299998866e+00 9.090504703315426260e-01
3.938547081299998531e+00 9.090504703315426260e-01
3.926059765299998894e+00 9.090504703315426260e-01
3.913823869299998925e+00 9.090504703315426260e-01
3.901834331299998571e+00 9.090504703315426260e-01
3.890086190299998581e+00 9.090504703315426260e-01
3.878574587299998377e+00 9.090504703315426260e-01
3.867294758299998580e+00 9.090504703315426260e-01
3.856242037299998593e+00 9.090504703315426260e-01
3.845411851299998851e+00 9.090504703315426260e-01
3.834799721299998687e+00 9.090504703315426260e-01
3.824401255299998859e+00 9.090504703315426260e-01
3.814212152299998770e+00 9.090504703315426260e-01
3.804228197299998726e+00 9.090504703315426260e-01
3.794445258299998791e+00 9.090504703315426260e-01
3.784859289299998597e+00 9.090504703315426260e-01
3.775466324299998622e+00 9.090504703315426260e-01
3.766262477299998856e+00 9.090504703315426260e-01
3.757243941299998724e+00 9.090504703315426260e-01
3.748406983299998885e+00 9.090504703315426260e-01
3.739747949299998542e+00 9.090369969315426069e-01
3.731263256299998332e+00 9.088148806315425876e-01
3.722949394299998715e+00 9.081536619315425662e-01
3.714802923299998838e+00 9.070574581315425933e-01
3.706820473299998753e+00 9.053146322315426264e-01
3.698998742299998810e+00 9.033416708315425980e-01
3.691334493299998520e+00 9.011975870315426240e-01
3.683824557299998581e+00 8.989704178315426342e-01
3.676465825299998436e+00 8.968231268315426385e-01
3.669255255299998630e+00 8.948754806315426524e-01
3.662189862299998655e+00 8.931588801315426540e-01
3.655266723299998688e+00 8.917708723315426189e-01
3.648482976299998626e+00 8.908388227315425789e-01
3.641835812299998754e+00 8.902273407315426379e-01
3.635322482299998548e+00 8.899891322315426345e-01
3.628940292299998482e+00 8.899170769315426499e-01
3.622686600299998894e+00 8.898777106315426400e-01
3.616558821299998616e+00 8.898413358315425681e-01
3.610554418299998680e+00 8.898071350315426287e-01
3.604670908299998366e+00 8.897762279315426515e-01
3.598905856299998707e+00 8.897507480315426376e-01
3.593256878299998736e+00 8.897278262315425623e-01
3.587721637299998712e+00 8.897064908315426290e-01
3.582297842299998702e+00 8.896856243315426349e-01
3.576983250299998751e+00 8.896651554315425647e-01
3.571775662299998544e+00 8.896451582315425544e-01
3.566672923299998743e+00 8.896255121315426173e-01
3.561672923299998850e+00 8.896062121315425619e-01
3.556672923299998956e+00 8.895869637315425571e-01
3.551672923299998619e+00 8.895677637315425601e-01
3.546672923299998725e+00 8.895486153315426137e-01
3.541672923299998388e+00 8.895306504315425578e-01
3.536672923299998494e+00 8.895160723315426177e-01
3.531672923299998601e+00 8.895063037315426024e-01
3.526672923299998708e+00 8.894990553315426096e-01
3.521672923299998814e+00 8.894918553315426246e-01
3.516672923299998921e+00 8.894846037315425891e-01
3.511672923299998583e+00 8.894773037315426567e-01
3.506672923299998690e+00 8.894700553315425529e-01
3.501672923299998352e+00 8.894628037315426283e-01
3.496672923299998459e+00 8.894555553315426355e-01
3.491672923299998565e+00 8.894483037315425999e-01
3.486672923299998672e+00 8.894410553315426071e-01
3.481672923299998779e+00 8.894338553315426221e-01
3.476672923299998885e+00 8.894265521315426470e-01
3.471672923299998548e+00 8.894192553315426464e-01
3.466672923299998654e+00 8.894147900315425570e-01
3.461672923299998317e+00 8.894138703315426220e-01
3.456672923299998423e+00 8.894139219315425615e-01
3.451672923299998530e+00 8.894140735315425594e-01
3.446672923299998637e+00 8.894141703315425751e-01
3.441672923299998743e+00 8.894143251315426157e-01
3.436672923299998850e+00 8.894150379315426402e-01
3.431672923299998956e+00 8.894172730315426101e-01
3.426672923299998619e+00 8.894208310315425692e-01
3.421672923299998725e+00 8.894246826315426180e-01
3.416672923299998388e+00 8.894285826315425636e-01
3.411672923299998494e+00 8.894324310315425697e-01
3.406672923299998601e+00 8.894362310315425679e-01
3.401672923299998708e+00 8.894404438315426376e-01
3.396672923299998814e+00 8.894460757315425514e-01
3.391672923299998921e+00 8.894527789315426203e-01
3.386672923299998583e+00 8.894596305315426443e-01
3.381672923299998690e+00 8.894664789315426257e-01
3.376672923299998352e+00 8.894732789315425991e-01
3.371672923299998459e+00 8.894802337315426133e-01
3.366672923299998565e+00 8.894879528315425832e-01
3.361672923299998672e+00 8.894966140315425651e-01
3.356672923299998779e+00 8.895055624315425513e-01
3.351672923299998885e+00 8.895145140315425802e-01
3.346672923299998548e+00 8.895235140315426170e-01
3.341672923299998654e+00 8.895325140315426538e-01
3.336672923299998317e+00 8.895416172315425696e-01
3.331672923299998423e+00 8.895511784315426329e-01
3.326672923299998530e+00 8.895613364315425597e-01
3.321672923299998637e+00 8.895717880315425763e-01
3.316672923299998743e+00 8.895822364315425501e-01
3.311672923299998850e+00 8.895927396315426172e-01
3.306672923299998956e+00 8.896033396315425890e-01
3.301672923299998619e+00 8.896141975315425832e-01
3.296672923299998725e+00 8.896252460315425825e-01
3.291672923299998388e+00 8.896363491315425476e-01
3.286672923299998494e+00 8.896474460315425548e-01
3.281672923299998601e+00 8.896585491315426308e-01
3.276672923299998708e+00 8.896696460315426380e-01
3.271672923299998814e+00 8.896806975315425525e-01
3.266672923299998921e+00 8.896917460315425519e-01
3.261672923299998583e+00 8.897027975315425774e-01
3.256672923299998690e+00 8.897138460315425768e-01
3.251672923299998352e+00 8.897247944315426205e-01
3.246672923299998459e+00 8.897357460315425959e-01
3.241672923299998565e+00 8.897467460315425791e-01
3.236672923299998672e+00 8.897577471315426534e-01
3.231672923299998779e+00 8.897687482315426166e-01
3.226672923299998885e+00 8.897795417315426114e-01
3.221672923299998548e+00 8.897899352315425947e-01
3.216672923299998654e+00 8.898001352315425549e-01
3.211672923299998317e+00 8.898103868315425657e-01
3.206672923299998423e+00 8.898205836315425943e-01
3.201672923299998530e+00 8.898307352315425467e-01
3.196672923299998637e+00 8.898403158315425499e-01
3.191672923299998743e+00 8.898491093315425982e-01
3.186672923299998850e+00 8.898576577315425729e-01
3.181672923299998956e+00 8.898662093315425903e-01
3.176672923299998619e+00 8.898747061315426254e-01
3.171672923299998725e+00 8.898832093315426350e-01
3.166672923299998388e+00 8.898917061315425592e-01
3.161672923299998494e+00 8.898995383315425611e-01
3.156672923299998601e+00 8.899062189315426474e-01
3.151672923299998708e+00 8.899123705315425958e-01
3.146672923299998814e+00 8.899185705315425521e-01
3.141672923299998921e+00 8.899247189315425688e-01
3.136672923299998583e+00 8.899308189315425777e-01
3.131672923299998690e+00 8.899366092315426080e-01
3.126672923299998352e+00 8.899414898315426425e-01
3.121672923299998459e+00 8.899455834315426195e-01
3.116672923299998565e+00 8.899494317315426173e-01
3.111672923299998672e+00 8.899526123315425474e-01
3.106672923299998779e+00 8.899550059315426420e-01
3.101672923299998885e+00 8.899572059315425943e-01
3.096672923299998548e+00 8.899590446315426284e-01
3.091672923299998654e+00 8.899601316315426391e-01
3.086673053999998473e+00 8.899605735315425648e-01
3.081673372999998772e+00 8.899606703315425804e-01
3.076673708299998644e+00 8.899606703315425804e-01
3.071673989099998892e+00 8.899606187315426409e-01
3.066674196299998378e+00 8.899606219315425726e-01
3.061674363299998536e+00 8.899606703315425804e-01
3.056674569899998417e+00 8.899606187315426409e-01
3.051674921799998774e+00 8.899603640315425501e-01
3.046675767199998663e+00 8.899599641315425469e-01
3.041677565799998817e+00 8.899596673315426365e-01
3.036680942899998570e+00 8.899597761315426458e-01
3.031687018999998706e+00 8.899607916315426248e-01
3.026695945799998455e+00 8.899626956315426218e-01
3.021708371399998594e+00 8.899644829315426220e-01
3.016724538099998743e+00 8.899642599315426006e-01
3.011744575299998505e+00 8.899601087315426318e-01
3.006768515799998376e+00 8.899524471315426455e-01
3.001796349899998440e+00 8.899460046315426087e-01
2.996828165899998453e+00 8.899472687315426178e-01
2.991863210299998688e+00 8.899624350315425980e-01
2.986901777899998667e+00 8.899960550315425545e-01
2.981943590399998456e+00 8.900460003315425750e-01
2.976988983999998784e+00 8.901054938315425824e-01
2.972037943099998802e+00 8.901674800315425573e-01
2.967090460199998780e+00 8.902264460315425509e-01
2.962147018399998721e+00 8.902814553315425705e-01
2.957208242099998774e+00 8.903339446315425842e-01
2.952274709999998414e+00 8.903856123315425641e-01
2.947346910999998570e+00 8.904378754315426248e-01
2.942425400499998567e+00 8.904910645315425866e-01
2.937511543699998562e+00 8.905447969315426482e-01
2.932605732699998580e+00 8.905987329315425693e-01
2.927709014699998669e+00 8.906527390315426285e-01
2.922822617599998729e+00 8.907061824315426479e-01
2.917948125899998857e+00 8.907592200315426201e-01
2.913088617099998778e+00 8.908120947315425475e-01
2.908245562899998582e+00 8.908647700315426299e-01
2.903419163199998820e+00 8.909172382315425631e-01
2.898612588299998905e+00 8.909697164315425466e-01
2.893830509399998530e+00 8.910218537315426346e-01
2.889071512099998795e+00 8.910738175315425780e-01
2.884343129299998587e+00 8.911252654315425792e-01
2.879642752799998817e+00 8.911764999315425761e-01
2.874979983999998545e+00 8.912272415315426466e-01
2.870353015099998739e+00 8.912775078315425814e-01
2.865765639599998416e+00 8.913274695315426266e-01
2.861224347199998519e+00 8.913769118315425510e-01
2.856729346999998587e+00 8.914260229315426054e-01
2.852282360399998495e+00 8.914748440315426459e-01
2.847884991399998622e+00 8.915231904315426004e-01
2.843538390999998722e+00 8.915708755315425726e-01
2.839242964999998620e+00 8.916177812315425610e-01
2.834997110999998515e+00 8.916634693315426130e-01
2.830804789799998389e+00 8.917080281315425960e-01
2.826662489499998543e+00 8.917519391315426036e-01
2.822564508399998395e+00 8.917956182315426306e-01
2.818508550499998488e+00 8.918396198315425849e-01
2.814496490899998538e+00 8.918850391315426007e-01
2.810532210499998573e+00 8.919320074315425506e-01
2.806611716799998657e+00 8.919805494315425909e-01
2.802726539299998709e+00 8.920284151315426291e-01
2.798863175999998454e+00 8.920732813315426224e-01
2.795011848699998858e+00 8.921097934315426192e-01
2.791172296599998770e+00 8.921342537315426480e-01
2.787354745199998707e+00 8.921490210315425884e-01
2.783560106699998649e+00 8.921554010315425609e-01
2.779750816499998667e+00 8.921544868315426369e-01
2.775916983999998422e+00 8.921486109315426294e-01
2.772034054699998862e+00 8.921424678315426071e-01
2.768071307399998737e+00 8.921377255315425803e-01
2.763998075999998694e+00 8.921357184315426014e-01
2.759783244699998583e+00 8.921364771315426490e-01
2.755382215299998716e+00 8.921379683315425746e-01
2.750792723999998746e+00 8.921397594315425561e-01
2.746067699599998413e+00 8.921408180315425485e-01
2.741245765299998638e+00 8.921409495315425486e-01
2.736374671599998809e+00 8.921405812315426065e-01
2.731404902799998702e+00 8.921402559315425584e-01
2.726343234699998508e+00 8.921399950315426208e-01
2.721193104599998414e+00 8.921399317315426014e-01
2.715955938899998756e+00 8.921400365315426129e-01
2.710631828899998652e+00 8.921400703315426339e-01
2.705220488699998427e+00 8.921401512315425553e-01
2.699721493799998484e+00 8.921401703315425813e-01
2.694135003499998682e+00 8.921401703315425813e-01
2.688461292799998681e+00 8.921401703315425813e-01
2.682698896999998528e+00 8.921401703315425813e-01
2.676847107199998632e+00 8.921401703315425813e-01
2.670905082599998703e+00 8.921401703315425813e-01
2.664871767399998426e+00 8.921401703315425813e-01
2.658746299599998864e+00 8.921401703315425813e-01
2.652527954099998642e+00 8.921401703315425813e-01
2.646215972299998498e+00 8.921401703315425813e-01
2.639809195599998493e+00 8.921401703315425813e-01
2.633306385599998745e+00 8.921401703315425813e-01
2.626706436099998765e+00 8.921401703315425813e-01
2.620008371499998656e+00 8.921401703315425813e-01
2.613210996799998576e+00 8.921401703315425813e-01
2.606313077599998529e+00 8.921401703315425813e-01
2.599313425699998792e+00 8.921401703315425813e-01
2.592210820199998711e+00 8.921401703315425813e-01
2.585004019699998601e+00 8.921401703315425813e-01
2.577691775299998600e+00 8.921401703315425813e-01
2.570272777699998734e+00 8.921401703315425813e-01
2.562745786099998480e+00 8.921401703315425813e-01
2.555109745599998483e+00 8.921401703315425813e-01
2.547363325199998751e+00 8.921401703315425813e-01
2.539505032799998396e+00 8.921401703315425813e-01
2.531533376599998775e+00 8.921401703315425813e-01
2.523447507499998466e+00 8.921401703315425813e-01
2.515246159199998832e+00 8.921401703315425813e-01
2.506927411099998615e+00 8.921401425315426126e-01
2.498490536799998551e+00 8.921401003315425626e-01
2.489933875499998450e+00 8.921400703315426339e-01
2.481256415999998577e+00 8.921400703315426339e-01
2.472456695299998675e+00 8.921400703315426339e-01
2.463533450599998620e+00 8.921400703315426339e-01
2.454485548199998757e+00 8.921400703315426339e-01
2.445311611199998403e+00 8.921401062315426067e-01
2.436010618299998765e+00 8.921401527315425684e-01
2.426581234399998621e+00 8.921401703315425813e-01
2.417022442399998639e+00 8.921401703315425813e-01
2.407332806699998606e+00 8.921401703315425813e-01
2.397511066899998600e+00 8.921401703315425813e-01
2.387645387499998773e+00 8.921401703315425813e-01
2.377793092599998825e+00 8.921401703315425813e-01
2.367955199699998570e+00 8.921401703315425813e-01
2.358133554599998405e+00 8.921401703315425813e-01
2.348330612199998502e+00 8.921400871315425807e-01
2.338548479799998692e+00 8.921398915315426059e-01
2.328787907899998455e+00 8.921398998315426265e-01
2.319055234599998627e+00 8.921402405315426165e-01
2.309353004699998824e+00 8.921408466315425834e-01
2.299686638099998515e+00 8.921420065315426307e-01
2.290063919299998751e+00 8.921182335315426259e-01
2.280485136999998552e+00 8.920209077315426338e-01
2.270962992099998523e+00 8.919226152315425926e-01
2.261493434899998434e+00 8.918168339315426518e-01
2.252111083199998642e+00 8.917121635315425898e-01
2.242777029499998687e+00 8.916112564315425981e-01
2.233486692599998769e+00 8.915108218315426214e-01
2.224254178299998497e+00 8.914103120315426398e-01
2.215106106999998659e+00 8.913106378315426293e-01
2.206067312599998775e+00 8.912121221315425501e-01
2.197139823399998804e+00 8.911148067315426413e-01
2.188416539199998567e+00 8.910197377315426381e-01
2.179860224479998720e+00 8.909265113315425477e-01
2.171401278939998569e+00 8.908343512315426427e-01
2.162981552009998865e+00 8.907426550315425962e-01
2.154543608089998674e+00 8.906507603315425570e-01
2.146021850689998622e+00 8.905579529315426068e-01
2.137332215489998521e+00 8.904633171315425866e-01
2.128405687269998570e+00 8.903659582315426313e-01
2.119198192689998539e+00 8.902653603315425768e-01
2.109693119929998861e+00 8.901618761315426287e-01
2.099931239045998765e+00 8.900564904315425574e-01
2.090000000007998793e+00 8.899533778315426025e-01
2.080000000009998740e+00 8.898618239315425615e-01
2.070000000009998509e+00 8.897760611315426171e-01
2.060000000009998722e+00 8.897076595315426273e-01
2.050000000009998491e+00 8.896442491315426082e-01
2.040000000009998704e+00 8.895957985315425809e-01
2.030000000009998473e+00 8.895512512315425502e-01
2.020000000009998686e+00 8.895184010315425605e-01
2.010000000009998455e+00 8.894892039315426269e-01
2.000000000009998669e+00 8.894709539315426294e-01
1.989999999999998659e+00 8.894563445315426531e-01
1.979999999999998650e+00 8.894526445315426022e-01
1.969999999999998641e+00 8.894513466315425720e-01
1.959999999999998632e+00 8.894572466315425752e-01
1.949999999999998623e+00 8.894669248315425492e-01
1.939999999999998614e+00 8.894879248315425979e-01
1.929999999999998606e+00 8.895097052315426023e-01
1.919999999999998597e+00 8.895338241315425831e-01
1.909999999999998588e+00 8.895590995315425520e-01
1.899999999999998579e+00 8.895922971315426420e-01
1.889999999999998570e+00 8.896254946315426126e-01
1.879999999999998561e+00 8.896618747315425679e-01
1.869999999999998552e+00 8.896987128315425597e-01
1.859999999999998543e+00 8.897361762315425526e-01
1.849999999999998757e+00 8.897743100315426146e-01
1.839999999999998526e+00 8.898124438315425655e-01
1.829999999999998739e+00 8.898494407315425958e-01
1.819999999999998508e+00 8.898863703315426088e-01
1.809999999999998721e+00 8.899450301315425804e-01
1.799999999999998712e+00 8.900689057315426256e-01
1.789999999999998703e+00 8.901927813315425597e-01
1.779999999999998694e+00 8.904851772315426350e-01
1.769999999999998685e+00 8.910404853315425644e-01
1.759999999999998677e+00 8.915957933315425965e-01
1.749999999999998668e+00 8.923124676315425940e-01
1.739999999999998659e+00 8.933155218315426138e-01
1.729999999999998650e+00 8.943185760315426336e-01
1.719999999999998641e+00 8.953692007315425805e-01
1.709999999999998632e+00 8.966791879315425540e-01
1.699999999999998623e+00 8.979891752315426467e-01
1.689999999999998614e+00 8.992991625315426285e-01
1.679999999999998606e+00 9.005962650315425533e-01
1.669999999999998597e+00 9.018893934315426186e-01
1.659999999999998588e+00 9.031825217315425647e-01
1.649999999999998579e+00 9.044117983315426157e-01
1.639999999999998570e+00 9.053168796315426148e-01
1.629999999999998561e+00 9.062219609315426139e-01
1.619999999999998774e+00 9.071270422315426130e-01
1.609999999999998543e+00 9.078388450315425517e-01
1.599999999999998757e+00 9.081552308315425925e-01
1.589999999999998526e+00 9.084716167315426416e-01
1.579999999999998739e+00 9.087880025315425714e-01
1.569999999999998508e+00 9.090290368315425695e-01
1.559999999999998721e+00 9.090342668315426478e-01
1.549999999999998490e+00 9.090394968315426150e-01
1.539999999999998703e+00 9.090447268315425822e-01
1.529999999999998694e+00 9.090499568315425494e-01
1.519999999999998685e+00 9.090504703315426260e-01
1.509999999999998677e+00 9.090504703315426260e-01
1.499999999999998668e+00 9.090504703315426260e-01
1.489999999999998659e+00 9.090504703315426260e-01
1.479999999999998650e+00 9.090504703315426260e-01
1.469999999999998641e+00 9.090504703315426260e-01
1.459999999999998632e+00 9.090504703315426260e-01
1.449999999999998623e+00 9.090504703315426260e-01
1.439999999999998614e+00 9.090504703315426260e-01
1.429999999999998606e+00 9.090504703315426260e-01
1.419999999999998597e+00 9.090504703315426260e-01
1.409999999999998810e+00 9.090504703315426260e-01
1.399999999999998579e+00 9.090504703315426260e-01
1.389999999999998792e+00 9.090504703315426260e-01
1.379999999999998561e+00 9.090504703315426260e-01
1.369999999999998774e+00 9.090504703315426260e-01
1.359999999999998543e+00 9.090504703315426260e-01
1.349999999999998757e+00 9.090504703315426260e-01
1.339999999999998526e+00 9.090504703315426260e-01
1.329999999999998739e+00 9.090504703315426260e-01
1.319999999999998508e+00 9.090504703315426260e-01
1.309999999999998721e+00 9.090504703315426260e-01
1.299999999999998490e+00 9.090504703315426260e-01
1.289999999999998703e+00 9.090504703315426260e-01
1.279999999999998694e+00 9.090504703315426260e-01
1.269999999999998685e+00 9.090504703315426260e-01
1.259999999999998677e+00 9.090504703315426260e-01
1.249999999999998668e+00 9.090504703315426260e-01
1.239999999999998659e+00 9.090504703315426260e-01
1.229999999999998650e+00 9.090504703315426260e-01
1.219999999999998641e+00 9.090504703315426260e-01
1.209999999999998632e+00 9.090504703315426260e-01
1.199999999999998623e+00 9.090504703315426260e-01
1.189999999999998614e+00 9.090504703315426260e-01
1.179999999999998606e+00 9.090504703315426260e-01
1.169999999999998597e+00 9.090504703315426260e-01
1.159999999999998810e+00 9.090504703315426260e-01
1.149999999999998579e+00 9.090504703315426260e-01
1.139999999999998792e+00 9.090504703315426260e-01
1.129999999999998561e+00 9.090504703315426260e-01
1.119999999999998774e+00 9.090504703315426260e-01
1.109999999999998543e+00 9.090504703315426260e-01
1.099999999999998757e+00 9.090504703315426260e-01
1.089999999999998748e+00 9.090504703315426260e-01
1.079999999999998739e+00 9.090504703315426260e-01
1.069999999999998730e+00 9.090504703315426260e-01
1.059999999999998721e+00 9.090504703315426260e-01
1.049999999999998712e+00 9.090504703315426260e-01
1.039999999999998703e+00 9.090504703315426260e-01
1.029999999999998694e+00 9.090504703315426260e-01
1.019999999999998685e+00 9.090504703315426260e-01
1.009999999999998677e+00 9.090504703315426260e-01
9.999999999999986677e-01 9.090504703315426260e-01
9.899999999999986589e-01 9.090504703315426260e-01
9.799999999999986500e-01 9.090504703315426260e-01
9.699999999999986411e-01 9.090504703315426260e-01
9.599999999999986322e-01 9.090504703315426260e-01
9.499999999999986233e-01 9.090504703315426260e-01
9.399999999999986144e-01 9.090504703315426260e-01
9.299999999999986056e-01 9.090504703315426260e-01
9.199999999999985967e-01 9.090504703315426260e-01
9.099999999999985878e-01 9.090504703315426260e-01
8.999999999999985789e-01 9.090504703315426260e-01
8.899999999999985700e-01 9.090504703315426260e-01
8.799999999999985612e-01 9.090504703315426260e-01
8.699999999999985523e-01 9.090504703315426260e-01
8.599999999999985434e-01 9.090504703315426260e-01
8.499999999999985345e-01 9.090504703315426260e-01
8.399999999999985256e-01 9.090504703315426260e-01
8.299999999999985167e-01 9.090504703315426260e-01
8.199999999999985079e-01 9.090504703315426260e-01
8.099999999999984990e-01 9.090504703315426260e-01
7.999999999999984901e-01 9.090504703315426260e-01
7.899999999999984812e-01 9.090504703315426260e-01
7.799999999999984723e-01 9.090504703315426260e-01
7.699999999999984635e-01 9.090504703315426260e-01
7.599999999999984546e-01 9.090504703315426260e-01
7.499999999999984457e-01 9.090504703315426260e-01
7.399999999999984368e-01 9.090504703315426260e-01
7.299999999999984279e-01 9.090504703315426260e-01
7.199999999999984190e-01 9.090504703315426260e-01
7.099999999999984102e-01 9.090504703315426260e-01
6.999999999999984013e-01 9.090504703315426260e-01
6.899999999999983924e-01 9.090504703315426260e-01
6.799999999999983835e-01 9.090504703315426260e-01
6.699999999999983746e-01 9.090504703315426260e-01
6.599999999999983658e-01 9.090504703315426260e-01
6.499999999999983569e-01 9.090504703315426260e-01
6.399999999999983480e-01 9.090504703315426260e-01
6.299999999999983391e-01 9.090504703315426260e-01
6.199999999999983302e-01 9.090504703315426260e-01
6.099999999999983213e-01 9.090504703315426260e-01
5.999999999999983125e-01 9.090504703315426260e-01
5.899999999999983036e-01 9.090504703315426260e-01
5.799999999999982947e-01 9.090504703315426260e-01
5.699999999999982858e-01 9.090504703315426260e-01
5.599999999999982769e-01 9.090504703315426260e-01
5.499999999999982681e-01 9.090504703315426260e-01
5.399999999999982592e-01 9.090504703315426260e-01
5.299999999999982503e-01 9.090504703315426260e-01
5.199999999999982414e-01 9.090504703315426260e-01
5.099999999999982325e-01 9.090504703315426260e-01
4.999999999999982236e-01 9.090504703315426260e-01
4.899999999999982148e-01 9.090504703315426260e-01
4.799999999999982059e-01 9.090504703315426260e-01
4.699999999999981970e-01 9.090504703315426260e-01
4.599999999999981881e-01 9.090504703315426260e-01
4.499999999999981792e-01 9.090504703315426260e-01
4.399999999999981704e-01 9.090504703315426260e-01
4.299999999999981615e-01 9.090504703315426260e-01
4.199999999999981526e-01 9.090504703315426260e-01
4.099999999999981437e-01 9.090504703315426260e-01
3.999999999999981348e-01 9.090504703315426260e-01
3.899999999999981259e-01 9.090504703315426260e-01
3.799999999999981171e-01 9.090504703315426260e-01
3.699999999999981082e-01 9.090504703315426260e-01
3.599999999999980993e-01 9.090504703315426260e-01
3.499999999999980904e-01 9.090504703315426260e-01
3.399999999999980815e-01 9.090504703315426260e-01
3.299999999999980727e-01 9.090504703315426260e-01
3.199999999999980638e-01 9.090504703315426260e-01
3.099999999999980549e-01 9.090504703315426260e-01
2.999999999999980460e-01 9.090504703315426260e-01
2.899999999999980371e-01 9.090504703315426260e-01
2.799999999999980282e-01 9.090504703315426260e-01
2.699999999999980194e-01 9.090504703315426260e-01
2.599999999999980105e-01 9.090504703315426260e-01
2.499999999999980016e-01 9.090504703315426260e-01
2.399999999999979927e-01 9.090504703315426260e-01
2.299999999999979838e-01 9.090504703315426260e-01
2.199999999999979750e-01 9.090504703315426260e-01
2.099999999999979661e-01 9.090504703315426260e-01
1.999999999999979572e-01 9.090504703315426260e-01
1.899999999999979483e-01 9.090504703315426260e-01
1.799999999999979394e-01 9.090504703315426260e-01
1.699999999999979305e-01 9.090504703315426260e-01
1.599999999999979217e-01 9.090504703315426260e-01
1.499999999999979128e-01 9.090504703315426260e-01
1.399999999999979039e-01 9.090504703315426260e-01
1.299999999999978950e-01 9.090504703315426260e-01
1.199999999999978861e-01 9.090504703315426260e-01
1.099999999999978773e-01 9.090504703315426260e-01
9.999999999999786837e-02 9.090504703315426260e-01
8.999999999999808153e-02 9.090504703315426260e-01
7.999999999999829470e-02 9.090504703315426260e-01
6.999999999999850786e-02 9.090504703315426260e-01
5.999999999999872102e-02 9.090504703315426260e-01
4.999999999999893419e-02 9.090504703315426260e-01
3.999999999999914735e-02 9.090504703315426260e-01
2.999999999999936051e-02 9.090504703315426260e-01
1.999999999999957367e-02 9.090504703315426260e-01
9.999999999999786837e-03 9.090504703315426260e-01
0.000000000000000000e+00 9.090504703315426260e-01
0.000000000000000000e+00 9.090504703315426260e-01
0.000000000000000000e+00 8.952525589124951111e-01
0.000000000000000000e+00 8.814546474934474851e-01
0.000000000000000000e+00 8.676567360743998591e-01
0.000000000000000000e+00 8.538588246553522332e-01
0.000000000000000000e+00 8.400609132363046072e-01
0.000000000000000000e+00 8.262630018172569812e-01
0.000000000000000000e+00 8.124650903982093553e-01
0.000000000000000000e+00 7.986671789791617293e-01
0.000000000000000000e+00 7.848692675601141033e-01
0.000000000000000000e+00 7.710713561410664774e-01
0.000000000000000000e+00 7.572734447220188514e-01
0.000000000000000000e+00 7.434755333029712254e-01
0.000000000000000000e+00 7.296776218839235995e-01
0.000000000000000000e+00 7.158797104648759735e-01
0.000000000000000000e+00 7.020817990458283475e-01
0.000000000000000000e+00 6.882838876267807215e-01
0.000000000000000000e+00 6.744859762077330956e-01
0.000000000000000000e+00 6.606880647886854696e-01
0.000000000000000000e+00 6.468901533696378436e-01
0.000000000000000000e+00 6.330922419505902177e-01
0.000000000000000000e+00 6.192943305315425917e-01
0.000000000000000000e+00 6.054964191124949657e-01
0.000000000000000000e+00 5.916985076934473398e-01
0.000000000000000000e+00 5.779005962743998248e-01
0.000000000000000000e+00 5.641026848553521988e-01
0.000000000000000000e+00 5.503047734363045729e-01
0.000000000000000000e+00 5.365068620172569469e-01
0.000000000000000000e+00 5.227089505982093209e-01
0.000000000000000000e+00 5.089110391791616950e-01
0.000000000000000000e+00 4.951131277601140690e-01
0.000000000000000000e+00 4.813152163410664430e-01
0.000000000000000000e+00 4.675173049220188171e-01
0.000000000000000000e+00 4.537193935029711911e-01
0.000000000000000000e+00 4.399214820839235651e-01
0.000000000000000000e+00 4.261235706648759392e-01
0.000000000000000000e+00 4.123256592458283132e-01
0.000000000000000000e+00 3.985277478267806872e-01
0.000000000000000000e+00 3.847298364077331168e-01
0.000000000000000000e+00 3.709319249886854908e-01
0.000000000000000000e+00 3.571340135696378648e-01
0.000000000000000000e+00 3.433361021505902388e-01
0.000000000000000000e+00 3.295381907315426129e-01
0.000000000000000000e+00 3.150091690315425796e-01
0.000000000000000000e+00 3.012733703315426115e-01
0.000000000000000000e+00 2.882874880315425825e-01
0.000000000000000000e+00 2.760105799315425990e-01
0.000000000000000000e+00 2.644039390315425786e-01
0.000000000000000000e+00 2.534309715315425926e-01
0.000000000000000000e+00 2.430570815315425959e-01
0.000000000000000000e+00 2.332495620315425955e-01
0.000000000000000000e+00 2.239774915315425885e-01
0.000000000000000000e+00 2.152116368315425965e-01
0.000000000000000000e+00 2.069243606315425976e-01
0.000000000000000000e+00 1.990895346315426084e-01
0.000000000000000000e+00 1.916824569315425941e-01
0.000000000000000000e+00 1.846797742315426094e-01
0.000000000000000000e+00 1.780594084315426096e-01
0.000000000000000000e+00 1.718004865315425900e-01
0.000000000000000000e+00 1.658832752315426151e-01
0.000000000000000000e+00 1.602891186315426042e-01
0.000000000000000000e+00 1.550003792315426121e-01
0.000000000000000000e+00 1.500003826315426114e-01
0.000000000000000000e+00 1.450003860315426107e-01
0.000000000000000000e+00 1.400003894315426101e-01
0.000000000000000000e+00 1.350003928315426094e-01
0.000000000000000000e+00 1.300003962315426087e-01
0.000000000000000000e+00 1.250003996315426080e-01
0.000000000000000000e+00 1.200004030315426073e-01
0.000000000000000000e+00 1.150004064315426067e-01
0.000000000000000000e+00 1.100004098315426060e-01
0.000000000000000000e+00 1.050004132315426053e-01
0.000000000000000000e+00 1.000004166315426046e-01
0.000000000000000000e+00 9.500042003154260395e-02
0.000000000000000000e+00 9.000042342154260244e-02
0.000000000000000000e+00 8.500042682154260176e-02
0.000000000000000000e+00 8.000043022154260108e-02
0.000000000000000000e+00 7.500043362154260040e-02
0.000000000000000000e+00 7.000043702154259972e-02
0.000000000000000000e+00 6.500044042154259905e-02
0.000000000000000000e+00 6.000044382154259837e-02
0.000000000000000000e+00 5.500044721154260380e-02
0.000000000000000000e+00 5.000045061154260312e-02
0.000000000000000000e+00 4.500045401154260244e-02
0.000000000000000000e+00 4.000045741154260176e-02
0.000000000000000000e+00 3.500046081154260108e-02
0.000000000000000000e+00 3.055106056154260202e-02
0.000000000000000000e+00 2.666562850154260284e-02
0.000000000000000000e+00 2.327268081154260093e-02
0.000000000000000000e+00 2.030979435154259966e-02
0.000000000000000000e+00 1.772245821154260284e-02
0.000000000000000000e+00 1.546307083154259930e-02
0.000000000000000000e+00 1.349006420154259984e-02
0.000000000000000000e+00 1.176713913154259911e-02
0.000000000000000000e+00 1.026259741154260038e-02
0.000000000000000000e+00 8.948758627542598848e-03
0.000000000000000000e+00 7.801450885542599890e-03
0.000000000000000000e+00 6.799566127542599689e-03
0.000000000000000000e+00 5.924671773542599176e-03
0.000000000000000000e+00 5.160671595542599965e-03
0.000000000000000000e+00 4.493509592542599754e-03
0.000000000000000000e+00 3.910911377542600036e-03
0.000000000000000000e+00 3.402158365542599840e-03
0.000000000000000000e+00 2.957890562542600087e-03
0.000000000000000000e+00 2.569934374542599907e-03
0.000000000000000000e+00 2.231152216542599959e-03
0.000000000000000000e+00 1.935311208542599961e-03
0.000000000000000000e+00 1.676968493542600053e-03
0.000000000000000000e+00 1.451371107542599953e-03
0.000000000000000000e+00 1.254368529542599937e-03
0.000000000000000000e+00 1.082336324542599974e-03
0.000000000000000000e+00 9.321094618426000551e-04
0.000000000000000000e+00 8.009240798426000381e-04
0.000000000000000000e+00 6.863666427426000230e-04
0.000000000000000000e+00 5.863295333426000273e-04
0.000000000000000000e+00 4.989722783426000325e-04
0.000000000000000000e+00 4.226876869426000123e-04
0.000000000000000000e+00 3.560722825425999684e-04
0.000000000000000000e+00 2.979004809426000124e-04
0.000000000000000000e+00 2.471020429425999630e-04
0.000000000000000000e+00 2.027423834425999961e-04
0.000000000000000000e+00 1.640053775425999926e-04
0.000000000000000000e+00 1.301783455425999851e-04
0.000000000000000000e+00 1.006389408426000028e-04
0.000000000000000000e+00 7.484370023260000055e-05
0.000000000000000000e+00 5.231804519260000423e-05
0.000000000000000000e+00 3.264755087259999861e-05
0.000000000000000000e+00 1.547032134259999965e-05
0.000000000000000000e+00 4.703315426000000089e-07


==> contour-iddes.txt <==
0.000000000000000000e+00 2.398860052801474296e+00
3.333333333333321491e-02 2.398860052801474296e+00
6.666666666666642982e-02 2.398860052801474296e+00
9.999999999999964473e-02 2.398860052801474296e+00
1.333333333333337478e-01 2.398860052801474296e+00
1.666666666666669627e-01 2.398860052801474296e+00
2.000000000000001776e-01 2.398860052801474296e+00
2.333333333333333925e-01 2.398860052801474296e+00
2.666666666666666075e-01 2.398860052801474296e+00
2.999999999999998224e-01 2.398860052801474296e+00
3.333333333333330373e-01 2.398860052801474296e+00
3.666666666666662522e-01 2.398860052801474296e+00
3.999999999999994671e-01 2.398860052801474296e+00
4.333333333333335702e-01 2.398860052801474296e+00
4.666666666666667851e-01 2.398860052801474296e+00
5.000000000000000000e-01 2.398860052801474296e+00
5.333333333333332149e-01 2.398860052801474296e+00
5.666666666666664298e-01 2.398860052801474296e+00
5.999999999999996447e-01 2.398860052801474296e+00
6.333333333333328596e-01 2.398860052801474296e+00
6.666666666666669627e-01 2.398860052801474296e+00
7.000000000000001776e-01 2.398860052801474296e+00
7.333333333333333925e-01 2.398860052801474296e+00
7.666666666666666075e-01 2.398860052801474296e+00
7.999999999999998224e-01 2.398860052801474296e+00
8.333333333333330373e-01 2.398860052801474296e+00
8.666666666666662522e-01 2.398860052801474296e+00
8.999999999999994671e-01 2.398860052801474296e+00
9.333333333333326820e-01 2.398860052801474296e+00
9.666666666666667851e-01 2.398860052801474296e+00
1.000000000000000000e+00 2.398860052801474296e+00
1.033333333333333215e+00 2.398860052801474296e+00
1.066666666666666430e+00 2.398860052801474296e+00
1.099999999999999645e+00 2.398860052801474296e+00
1.133333333333332860e+00 2.398860052801474296e+00
1.166666666666666963e+00 2.398860052801474296e+00
1.200000000000000178e+00 2.398860052801474296e+00
1.233333333333333393e+00 2.398860052801474296e+00
1.266666666666666607e+00 2.398860052801474296e+00
1.299999999999999822e+00 2.398860052801474296e+00
1.333333333333333037e+00 2.398860052801474296e+00
1.366666666666666252e+00 2.398860052801474296e+00
1.399999999999999467e+00 2.398860052801474296e+00
1.433333333333332682e+00 2.398860052801474296e+00
1.466666666666665897e+00 2.398860052801474296e+00
1.499999999999999112e+00 2.398860052801474296e+00
1.533333333333333215e+00 2.398860052801474296e+00
1.566666666666666430e+00 2.398860052801474296e+00
1.599999999999999645e+00 2.398860052801474296e+00
1.633333333333332860e+00 2.398860052801474296e+00
1.666666666666666075e+00 2.398860052801474296e+00
1.700000000000000178e+00 2.398860052801474296e+00
1.733333333333333393e+00 2.398860052801474296e+00
1.766666666666666607e+00 2.398860052801474296e+00
1.799999999999999822e+00 2.398860052801474296e+00
1.833333333333333037e+00 2.398860052801474296e+00
1.866666666666666252e+00 2.398860052801474296e+00
1.899999999999999467e+00 2.398860052801474296e+00
1.933333333333332682e+00 2.398860052801474296e+00
1.966666666666665897e+00 2.398860052801474296e+00
1.999999999999999556e+00 2.398860052801474296e+00
2.033333333333332771e+00 2.398860052801474296e+00
2.066666666666666430e+00 2.398860052801474296e+00
2.099999999999999645e+00 2.398860052801474296e+00
2.133333333333332860e+00 2.398860052801474296e+00
2.166666666666666075e+00 2.398860052801474296e+00
2.199999999999999289e+00 2.398860052801474296e+00
2.233333333333332948e+00 2.398860052801474296e+00
2.266666666666666163e+00 2.398860052801474296e+00
2.299999999999999378e+00 2.398860052801474296e+00
2.333333333333333037e+00 2.398860052801474296e+00
2.366666666666666252e+00 2.398860052801474296e+00
2.399999999999999467e+00 2.398860052801474296e+00
2.433333333333332682e+00 2.398860052801474296e+00
2.466666666666665897e+00 2.398860052801474296e+00
2.499999999999999556e+00 2.398860052801474296e+00
2.533333333333332771e+00 2.398860052801474296e+00
2.566666666666665986e+00 2.398860052801474296e+00
2.599999999999999645e+00 2.398860052801474296e+00
2.633333333333332860e+00 2.398860052801474296e+00
2.666666666666666075e+00 2.398860052801474296e+00
2.699999999999999289e+00 2.398860052801474296e+00
2.733333333333332504e+00 2.398860052801474296e+00
2.766666666666666163e+00 2.398860052801474296e+00
2.799999999999999378e+00 2.398860052801474296e+00
2.833333333333332593e+00 2.398860052801474296e+00
2.866666666666666252e+00 2.398860052801474296e+00
2.899999999999999467e+00 2.398860052801474296e+00
2.933333333333332682e+00 2.398860052801474296e+00
2.966666666666665897e+00 2.398860052801474296e+00
2.999999999999999112e+00 2.398860052801474296e+00
3.033333333333332771e+00 2.398860052801474296e+00
3.066666666666665986e+00 2.398860052801474296e+00
3.099999999999999201e+00 2.398860052801474296e+00
3.133333333333332860e+00 2.398860052801474296e+00
3.166666666666666075e+00 2.398860052801474296e+00
3.199999999999999289e+00 2.398860052801474296e+00
3.233333333333332504e+00 2.398860052801474296e+00
3.266666666666665719e+00 2.398860052801474296e+00
3.299999999999999378e+00 2.398860052801474296e+00
3.333333333333332593e+00 2.398860052801474296e+00
3.366666666666665808e+00 2.398860052801474296e+00
3.399999999999999467e+00 2.398860052801474296e+00
3.433333333333332682e+00 2.398860052801474296e+00
3.466666666666665897e+00 2.398860052801474296e+00
3.499999999999999112e+00 2.398860052801474296e+00
3.533333333333332327e+00 2.398860052801474296e+00
3.566666666666665986e+00 2.398860052801474296e+00
3.599999999999999201e+00 2.398860052801474296e+00
3.633333333333332416e+00 2.398860052801474296e+00
3.666666666666666075e+00 2.398860052801474296e+00
3.699999999999999289e+00 2.398860052801474296e+00
3.733333333333332504e+00 2.398860052801474296e+00
3.766666666666665719e+00 2.398860052801474296e+00
3.799999999999998934e+00 2.398860052801474296e+00
3.833333333333332593e+00 2.398860052801474296e+00
3.866666666666665808e+00 2.398860052801474296e+00
3.899999999999999023e+00 2.398860052801474296e+00
3.933333333333332682e+00 2.398860052801474296e+00
3.966666666666665897e+00 2.398860052801474296e+00
3.999999999999999112e+00 2.398860052801474296e+00
4.033333333333332327e+00 2.398860052801474296e+00
4.066666666666665542e+00 2.398860052801474296e+00
4.099999999999998757e+00 2.398860052801474296e+00
4.133333333333332860e+00 2.398860052801474296e+00
4.166666666666666075e+00 2.398860052801474296e+00
4.199999999999999289e+00 2.398860052801474296e+00
4.233333333333332504e+00 2.398860052801474296e+00
4.266666666666665719e+00 2.398860052801474296e+00
4.299999999999998934e+00 2.398860052801474296e+00
4.333333333333332149e+00 2.398860052801474296e+00
4.366666666666665364e+00 2.398860052801474296e+00
4.399999999999998579e+00 2.398860052801474296e+00
4.433333333333332682e+00 2.398860052801474296e+00
4.466666666666665897e+00 2.398860052801474296e+00
4.499999999999999112e+00 2.398860052801474296e+00
4.533333333333332327e+00 2.398860052801474296e+00
4.566666666666665542e+00 2.398860052801474296e+00
4.599999999999998757e+00 2.398860052801474296e+00
4.633333333333331971e+00 2.398860052801474296e+00
4.666666666666666075e+00 2.398860052801474296e+00
4.699999999999999289e+00 2.398860052801474296e+00
4.733333333333332504e+00 2.398860052801474296e+00
4.766666666666665719e+00 2.398860052801474296e+00
4.799999999999998934e+00 2.398860052801474296e+00
4.833333333333332149e+00 2.398860052801474296e+00
4.866666666666665364e+00 2.398860052801474296e+00
4.899999999999998579e+00 2.398860052801474296e+00
4.933333333333331794e+00 2.398860052801474296e+00
4.966666666666665897e+00 2.398860052801474296e+00
4.999999999999999112e+00 2.398860052801474296e+00
5.033333333333332327e+00 2.398860052801474296e+00
5.066999999999999282e+00 2.398860052801474296e+00
5.101003333333332890e+00 2.398860052801474296e+00
5.135346699999999487e+00 2.398860052801474296e+00
5.170033500333332199e+00 2.398860052801474296e+00
5.205067168669999411e+00 2.398860052801474296e+00
5.240451173690032327e+00 2.398860052801474296e+00
5.276189018760266691e+00 2.398860052801474296e+00
5.312284242281202218e+00 2.398860052801474296e+00
5.348740418037347233e+00 2.398860052801474296e+00
5.385561155551054746e+00 2.398860052801474296e+00
5.422750100439898802e+00 2.398860052801474296e+00
5.460310934777631076e+00 2.398860052801474296e+00
5.498247377458740814e+00 2.398860052801474296e+00
5.536563184566660745e+00 2.398860052801474296e+00
5.575262149745660700e+00 2.398860052801474296e+00
5.614348104576451171e+00 2.398860052801474296e+00
5.653824918955549172e+00 2.398860052801474296e+00
5.693696501478437533e+00 2.398860052801474296e+00
5.733966799826555771e+00 2.398860052801474296e+00
5.774639801158154562e+00 2.398860052801474296e+00
5.815719532503069722e+00 2.398860052801474296e+00
5.857210061161433501e+00 2.398474082967439802e+00
5.899115495106380891e+00 2.397702097526758447e+00
5.941439983390778501e+00 2.396544004912491310e+00
5.984187716558019510e+00 2.394999667719918790e+00
6.027362927056932662e+00 2.393068902641306561e+00
6.070969889660835506e+00 2.390751480378825455e+00
6.115012921890777164e+00 2.388047125535534221e+00
6.159496384443018613e+00 2.384955516484318583e+00
6.204424681620781534e+00 2.381476285214652489e+00
6.249802261770323497e+00 2.377609017157023885e+00
6.295633617721359876e+00 2.373353250984851837e+00
6.341923287231906237e+00 2.368708478393688033e+00
6.388675853437558949e+00 2.363674143857478871e+00
6.435895945305268206e+00 2.358249644361643860e+00
6.483588238091654077e+00 2.352434329112686573e+00
6.531757453805903779e+00 2.346227499224048607e+00
6.580408361677296369e+00 2.339628407377877917e+00
6.629545778627402797e+00 2.332636257462361140e+00
6.679174569747010182e+00 2.325250204184246439e+00
6.729299648777812948e+00 2.317469352656145620e+00
6.779424727808616602e+00 2.309292757958191888e+00
6.829549806839420256e+00 2.300719424673584701e+00
6.879674885870223910e+00 2.291748306397533241e+00
6.929799964901027565e+00 2.282378305219078474e+00
6.979925043931830331e+00 2.272608271175237338e+00
7.030050122962633985e+00 2.262437001676887327e+00
7.080175201993437639e+00 2.251863240905764396e+00
7.130300281024240405e+00 2.240885679181930712e+00
7.180425360055044059e+00 2.229502952301010588e+00
7.230550439085847714e+00 2.217713640840474731e+00
7.280675518116651368e+00 2.205516269434199206e+00
7.330800597147455022e+00 2.192909306014500181e+00
7.380925676178257788e+00 2.179891161020784729e+00
7.431050755209061442e+00 2.166460186573934799e+00
7.481175834239865097e+00 2.153029212127084424e+00
7.531300913270667863e+00 2.139598237680234494e+00
7.581425992301471517e+00 2.126167263233384563e+00
7.631551071332275171e+00 2.112736288786534633e+00
7.681676150363078825e+00 2.099305314339684703e+00
7.731801229393882480e+00 2.085874339892834772e+00
7.781926308424685246e+00 2.072443365445984842e+00
7.832051387455488900e+00 2.059012390999134468e+00
7.882176466486292554e+00 2.045581416552284537e+00
7.932301545517095320e+00 2.032150442105434607e+00
7.982426624547898975e+00 2.018719467658584676e+00
8.032551703578702629e+00 2.005288493211734746e+00
8.082676782609507171e+00 1.991857518764884816e+00
8.132801861640309937e+00 1.978426544318034885e+00
8.182926940671112703e+00 1.964995569871184733e+00
8.233052019701917246e+00 1.951564595424334803e+00
8.283177098732721788e+00 1.938133620977484872e+00
8.333302177763524554e+00 1.924702646530634720e+00
8.383427256794327320e+00 1.911271672083784789e+00
8.433552335825131863e+00 1.897840697636934859e+00
8.483677414855936405e+00 1.884409723190084929e+00
8.533802493886739171e+00 1.870978748743234776e+00
8.583927572917541937e+00 1.857547774296384624e+00
8.634052651948346480e+00 1.844116799849534694e+00
8.684177730979151022e+00 1.830685825402684763e+00
8.734302810009953788e+00 1.817254850955834611e+00
8.784427889040756554e+00 1.803823876508984458e+00
8.834552968071561097e+00 1.790392902062134528e+00
8.884678047102365639e+00 1.776961927615284598e+00
8.934803126133168405e+00 1.763530953168434445e+00
8.984928205163971171e+00 1.750099978721584293e+00
9.035053284194775713e+00 1.736669004274734363e+00
9.085178363225580256e+00 1.723238029827884432e+00
9.135303442256383022e+00 1.709807055381034280e+00
9.185428521287185788e+00 1.696376080934184127e+00
9.235553600317990330e+00 1.682945106487334197e+00
9.285678679348794873e+00 1.669514132040484267e+00
9.335803758379597639e+00 1.656083157593634114e+00
9.385928837410400405e+00 1.642652183146783962e+00
9.436053916441204947e+00 1.629221208699934031e+00
9.486178995472009490e+00 1.615790234253084101e+00
9.536304074502812256e+00 1.602359259806233949e+00
9.586429153533615022e+00 1.588928285359383796e+00
9.636554232564419564e+00 1.575497310912533866e+00
9.686679311595224107e+00 1.562066336465683936e+00
9.736804390626026873e+00 1.548635362018833783e+00
9.786929469656829639e+00 1.535204387571983631e+00
9.837054548687634181e+00 1.521773413125133700e+00
9.887179627718438724e+00 1.508342438678283770e+00
9.937304706749241490e+00 1.494911464231433618e+00
9.987429785780044256e+00 1.481480489784583465e+00
1.003755486481084880e+01 1.468049515337733535e+00
1.008767994384165334e+01 1.454618540890883605e+00
1.013780502287245611e+01 1.441187566444033452e+00
1.018793010190325887e+01 1.427756591997183300e+00
1.023805518093406342e+01 1.414325617550333369e+00
1.028818025996486796e+01 1.400894643103483439e+00
1.033830533899567072e+01 1.387463668656633287e+00
1.038843041802647349e+01 1.374032694209783356e+00
1.043855549705727803e+01 1.360601719762933426e+00
1.048868057608808257e+01 1.347170745316083496e+00
1.053880565511888534e+01 1.333739770869233565e+00
1.058893073414968811e+01 1.320308796422383635e+00
1.063905581318049265e+01 1.306877821975533704e+00
1.068918089221129719e+01 1.293446847528683774e+00
1.073930597124209996e+01 1.280015873081833844e+00
1.078943105027290272e+01 1.266584898634983913e+00
1.083955612930370727e+01 1.253153924188133983e+00
1.088968120833451181e+01 1.239722949741284053e+00
1.093980628736531457e+01 1.226291975294434122e+00
1.098993136639611734e+01 1.212861000847584192e+00
1.104005644542692188e+01 1.199430026400734262e+00
1.109018152445772643e+01 1.185999051953884331e+00
1.114030660348852919e+01 1.172568077507034401e+00
1.119043168251933196e+01 1.159137103060184470e+00
1.124055676155013650e+01 1.145706128613334540e+00
1.129068184058094104e+01 1.132275154166484610e+00
1.134080691961174381e+01 1.118844179719634679e+00
1.139093199864254657e+01 1.105413205272784749e+00
1.144105707767335112e+01 1.091982230825934819e+00
1.149118215670415566e+01 1.078551256379084888e+00
1.154130723573495843e+01 1.065120281932234958e+00
1.159143231476576119e+01 1.051689307485385028e+00
1.164155739379656573e+01 1.038258333038535097e+00
1.169168247282737028e+01 1.024827358591685167e+00
1.174180755185817304e+01 1.011396384144835237e+00
1.179193263088897581e+01 9.979654096979853062e-01
1.184205770991978035e+01 9.845344352511353758e-01
1.189218278895058489e+01 9.711034608042854455e-01
1.194230786798138766e+01 9.576724863574355151e-01
1.199243294701219043e+01 9.442415119105855847e-01
1.204255802604299497e+01 9.308105374637356544e-01
1.209268310507379951e+01 9.173795630168857240e-01
1.214280818410460228e+01 9.039485885700357937e-01
1.219293326313540504e+01 8.905176141231858633e-01
1.224305834216620958e+01 8.770866396763359329e-01
1.229318342119701413e+01 8.636556652294860026e-01
1.234330850022781689e+01 8.502246907826360722e-01
1.239343357925861966e+01 8.367937163357861419e-01
1.244355865828942420e+01 8.233627418889362115e-01
1.249368373732022874e+01 8.099317674420862812e-01
1.254380881635103151e+01 7.965007929952363508e-01
1.259393389538183428e+01 7.830698185483864204e-01
1.264405897441263882e+01 7.696388441015364901e-01
1.269418405344344336e+01 7.562078696546865597e-01
1.274430913247424613e+01 7.427768952078366294e-01
1.279443421150504889e+01 7.293459207609866990e-01
1.284455929053585344e+01 7.159149463141367686e-01
1.289468436956665798e+01 7.024839718672868383e-01
1.294480944859746074e+01 6.890529974204369079e-01
1.299493452762826351e+01 6.756220229735869776e-01
1.304505960665906805e+01 6.621910485267370472e-01
1.309518468568987259e+01 6.487600740798871168e-01
1.314530976472067536e+01 6.353290996330371865e-01
1.319543484375147813e+01 6.218981251861872561e-01
1.324555992278228267e+01 6.084671507393373258e-01
1.329568500181308721e+01 5.950361762924873954e-01
1.334581008084388998e+01 5.816052018456374650e-01
1.339593515987469274e+01 5.681742273987875347e-01
1.344606023890549729e+01 5.547432529519376043e-01
1.349618531793630183e+01 5.413122785050876740e-01
1.354631039696710459e+01 5.278813040582377436e-01
1.359643547599790736e+01 5.144503296113878132e-01
1.364656055502871190e+01 5.010193551645378829e-01
1.369668563405951645e+01 4.875883807176879525e-01
1.374681071309031921e+01 4.741574062708380222e-01
1.379693579212112198e+01 4.607264318239880918e-01
1.384706087115192652e+01 4.472954573771381614e-01
1.389718595018273106e+01 4.338644829302882311e-01
1.394731102921353383e+01 4.204335084834383007e-01
1.399743610824433659e+01 4.070025340365883704e-01
1.404756118727513936e+01 3.935715595897382180e-01
1.409768626630594213e+01 3.801405851428882876e-01
1.414781134533674489e+01 3.667096106960383572e-01
1.419793642436754766e+01 3.532786362491884269e-01
1.424806150339835042e+01 3.398476618023384965e-01
1.429818658242915319e+01 3.264166873554885662e-01
1.434831166145995596e+01 3.129857129086386358e-01
1.439843674049075872e+01 2.995547384617887055e-01
1.444856181952156149e+01 2.861237640149387751e-01
1.449868689855236426e+01 2.726927895680888447e-01
1.454881197758316702e+01 2.592618151212389144e-01
1.459893705661396979e+01 2.458308406743889840e-01
1.464906213564477255e+01 2.323998662275390537e-01
1.469918721467557532e+01 2.189688917806891233e-01
1.474931229370637809e+01 2.059507467869736708e-01
1.479943737273718085e+01 1.933437833672746464e-01
1.484956245176798362e+01 1.811464119609995649e-01
1.489968753079878638e+01 1.693571005004637087e-01
1.494981260982958915e+01 1.579743736195435844e-01
1.499993768886039192e+01 1.469968118957099001e-01
1.505006276789119468e+01 1.364230511245869693e-01
1.510018784692199745e+01 1.262517816262365145e-01
1.515031292595280021e+01 1.164817475823958226e-01
1.520043800498360298e+01 1.071117464039410550e-01
1.525056308401440575e+01 9.814062812788959533e-02
1.530068816304520851e+01 8.956729484328240787e-02
1.535081324207601128e+01 8.139070014532867603e-02
1.540093832110681404e+01 7.360984861722785766e-02
1.545106340013761681e+01 6.622379533911315619e-02
1.550118847916841958e+01 5.923164542359637963e-02
1.555131355819922234e+01 5.263255357742568918e-02
1.560143863723002511e+01 4.642572368878772338e-02
1.565156371626082787e+01 4.061040843983043658e-02
1.570168879529163064e+01 3.518590894399542535e-02
1.575181387432243341e+01 3.015157440778670761e-02
1.580193895335323617e+01 2.550680181662245971e-02
1.585206403238403894e+01 2.125103564445041116e-02
1.590218911141484170e+01 1.738376758682180778e-02
1.595231419044564447e+01 1.390453631715571348e-02
1.600243926947644724e+01 1.081292726594007547e-02
1.605256434850725000e+01 8.108572422648840927e-03
1.610268942753805277e+01 5.791150160167735095e-03
1.615281450656885553e+01 3.860385081555506304e-03
1.620293958559965830e+01 2.316047888982986080e-03
1.625306466463046107e+01 1.157955274715849470e-03
1.630318974366126383e+01 3.859698340344941414e-04
1.635331482269206660e+01 0.000000000000000000e+00
1.640343990172286937e+01 0.000000000000000000e+00
1.645356498075367213e+01 0.000000000000000000e+00
1.650369005978447490e+01 0.000000000000000000e+00
1.655381513881527766e+01 0.000000000000000000e+00
1.660394021784608043e+01 0.000000000000000000e+00
1.665406529687688320e+01 0.000000000000000000e+00
1.670419037590768596e+01 0.000000000000000000e+00
1.675431545493848873e+01 0.000000000000000000e+00
1.680444053396929149e+01 0.000000000000000000e+00
1.685456561300009426e+01 0.000000000000000000e+00
1.690469069203089703e+01 0.000000000000000000e+00
1.695481577106169979e+01 0.000000000000000000e+00
1.700494085009250256e+01 0.000000000000000000e+00
1.705506592912330532e+01 0.000000000000000000e+00
1.710519100815410809e+01 0.000000000000000000e+00
1.715531608718491086e+01 0.000000000000000000e+00
1.720544116621571362e+01 0.000000000000000000e+00
1.725556624524651639e+01 0.000000000000000000e+00
1.730569132427731915e+01 0.000000000000000000e+00
1.735581640330812192e+01 0.000000000000000000e+00
1.740594148233892469e+01 0.000000000000000000e+00
1.745606656136972745e+01 0.000000000000000000e+00
1.750719414198114876e+01 0.000000000000000000e+00
1.755934427420479693e+01 0.000000000000000000e+00
1.761253740907291743e+01 0.000000000000000000e+00
1.766679440663839884e+01 0.000000000000000000e+00
1.772213654415519102e+01 0.000000000000000000e+00
1.777858552442232210e+01 0.000000000000000000e+00
1.783616348429479359e+01 0.000000000000000000e+00
1.789489300336471445e+01 0.000000000000000000e+00
1.795479711281603130e+01 0.000000000000000000e+00
1.801589930445637933e+01 0.000000000000000000e+00
1.807822353992953168e+01 0.000000000000000000e+00
1.814179426011214602e+01 0.000000000000000000e+00
1.820663639469841399e+01 0.000000000000000000e+00
1.827277537197640811e+01 0.000000000000000000e+00
1.834023712879996282e+01 0.000000000000000000e+00
1.840904812075998720e+01 0.000000000000000000e+00
1.847923533255920958e+01 0.000000000000000000e+00
1.855082628859441840e+01 0.000000000000000000e+00
1.862384906375033111e+01 0.000000000000000000e+00
1.869833229440936506e+01 0.000000000000000000e+00
1.877430518968157713e+01 0.000000000000000000e+00
1.885179754285923437e+01 0.000000000000000000e+00
1.893083974310044226e+01 0.000000000000000000e+00
1.901146278734647765e+01 0.000000000000000000e+00
1.909369829247743056e+01 0.000000000000000000e+00
1.917757850771100436e+01 0.000000000000000000e+00
1.926313632724924929e+01 0.000000000000000000e+00
1.935040530317825969e+01 0.000000000000000000e+00
1.943941965862585164e+01 0.000000000000000000e+00
1.953021430118239365e+01 0.000000000000000000e+00
1.962282483659006616e+01 0.000000000000000000e+00
1.971728758270589310e+01 0.000000000000000000e+00
1.981363958374403467e+01 0.000000000000000000e+00
1.991191862480294006e+01 0.000000000000000000e+00
2.001216324668302349e+01 0.000000000000000000e+00
2.011240786856310692e+01 0.000000000000000000e+00
2.021265249044319035e+01 0.000000000000000000e+00
2.031289711232327377e+01 0.000000000000000000e+00
2.041314173420335720e+01 0.000000000000000000e+00
2.051338635608344063e+01 0.000000000000000000e+00
2.061363097796352406e+01 0.000000000000000000e+00
2.071387559984360749e+01 0.000000000000000000e+00
2.081412022172369092e+01 0.000000000000000000e+00
2.091436484360377435e+01 0.000000000000000000e+00
2.101460946548385778e+01 0.000000000000000000e+00
2.111485408736394120e+01 0.000000000000000000e+00
2.121509870924402463e+01 0.000000000000000000e+00
2.131534333112410806e+01 0.000000000000000000e+00
2.141558795300419149e+01 0.000000000000000000e+00
2.151583257488427492e+01 0.000000000000000000e+00
2.161607719676435835e+01 0.000000000000000000e+00
2.171632181864444178e+01 0.000000000000000000e+00
2.181656644052452521e+01 0.000000000000000000e+00
2.191681106240460863e+01 0.000000000000000000e+00
2.201705568428469562e+01 0.000000000000000000e+00
2.211730030616477904e+01 0.000000000000000000e+00
2.221754492804486247e+01 0.000000000000000000e+00
2.231778954992494590e+01 0.000000000000000000e+00
2.241803417180502933e+01 0.000000000000000000e+00
2.251827879368511276e+01 0.000000000000000000e+00
2.261852341556519619e+01 0.000000000000000000e+00
2.271876803744527962e+01 0.000000000000000000e+00
2.281901265932536305e+01 0.000000000000000000e+00
2.291925728120544647e+01 0.000000000000000000e+00
2.301950190308552990e+01 0.000000000000000000e+00
2.311974652496561333e+01 0.000000000000000000e+00
2.321999114684569676e+01 0.000000000000000000e+00
2.332023576872578019e+01 0.000000000000000000e+00
2.342048039060586362e+01 0.000000000000000000e+00
2.352072501248594705e+01 0.000000000000000000e+00
2.362096963436603048e+01 3.905354459243781662e-05
2.372121425624611391e+01 1.171606456318308176e-04
2.382145887812619733e+01 2.343213268276578276e-04
2.392170350000628076e+01 3.905356237439150391e-04
2.402194812188636419e+01 5.858035837995601014e-04
2.412219274376644762e+01 8.201252662680680316e-04
2.422243736564653105e+01 1.093500742277875304e-03
2.432268198752661448e+01 1.405930094812379849e-03
2.442292660940669791e+01 1.757413418710385145e-03
2.452317123128678134e+01 2.147950820665212035e-03
2.462341585316686476e+01 2.577542419226031001e-03
2.472366047504694819e+01 3.046188344797418068e-03
2.482390509692703162e+01 3.553888739639798899e-03
2.492414971880711505e+01 4.100643757868560613e-03
2.502439434068719848e+01 4.686453565455828141e-03
2.512463896256728191e+01 5.311318340229131962e-03
2.522488358444736534e+01 5.975238271873628548e-03
2.532512820632744877e+01 6.678213561929879916e-03
2.542537282820753219e+01 7.420244423795629984e-03
2.552561745008761562e+01 8.201331082726248667e-03
2.562586207196769905e+01 9.021473775834287778e-03
2.572610669384778248e+01 9.880672752089481037e-03
2.582635131572786591e+01 1.077892827232007633e-02
2.592659593760794934e+01 1.171624060921283572e-02
2.602684055948803277e+01 1.269261004731259135e-02
2.612708518136811620e+01 1.370803688302313361e-02
2.622732980324819962e+01 1.476252142460809935e-02
2.632757442512828305e+01 1.585606399219052776e-02
2.642781904700836648e+01 1.698866491775374854e-02
2.652806366888844991e+01 1.816032454514138195e-02
2.662830829076853334e+01 1.937104323005822692e-02
2.672855291264861677e+01 2.062082134006981704e-02
2.682879753452870020e+01 2.190965925460464092e-02
2.692904215640878363e+01 2.323755736495236590e-02
2.702928677828886705e+01 2.460451607426561438e-02
2.712953140016895048e+01 2.601053579756085199e-02
2.722977602204903391e+01 2.745561696171749944e-02
2.733002064392911734e+01 2.893976000548015293e-02
2.743026526580920077e+01 3.046296537945725191e-02
2.753050988768928420e+01 3.202523354612285544e-02
2.763075450956936763e+01 3.362656497981708625e-02
2.773099913144945106e+01 3.526696016674657486e-02
2.783124375332953448e+01 3.694641960498490363e-02
2.793148837520961791e+01 3.866494380447305090e-02
2.803173299708970134e+01 4.042253328702072324e-02
2.813197761896978477e+01 4.221918858630679949e-02
2.823222224084986820e+01 4.405491024787888676e-02
2.833246686272995163e+01 4.592969882915509672e-02
2.843271148461003506e+01 4.784355489942493378e-02
2.853295610649011849e+01 4.979647903984885104e-02
2.863320072837020192e+01 5.178847184346047072e-02
2.873344535025028534e+01 5.381953391516525187e-02
2.883368997213036877e+01 5.588966587174359901e-02
2.893393459401045220e+01 5.799886834184952988e-02
2.903417921589053563e+01 6.014714196601289586e-02
2.913442383777061906e+01 6.233448739663938198e-02
2.923466845965070249e+01 6.456090529801139510e-02
2.933491308153078592e+01 6.682639634628939618e-02
2.943515770341086935e+01 6.913096122951190026e-02
2.953540232529095277e+01 7.147460064759680876e-02
2.963564694717103620e+01 7.385731531234229763e-02
2.973589156905111963e+01 7.627910594742770556e-02
2.983613619093120306e+01 7.873997328841397803e-02
2.993638081281128649e+01 8.123991808274499959e-02
3.003662543469136992e+01 8.377894108974848209e-02
3.013687005657145335e+01 8.635704308063640866e-02
3.023711467845153678e+01 8.897422483850681019e-02
3.033735930033162020e+01 9.163048715834376523e-02
3.043760392221170363e+01 9.432583084701962051e-02
3.053784854409178706e+01 9.706025672329410270e-02
3.063809316597187049e+01 9.983376561781698300e-02
3.073833778785195392e+01 1.026463583731285212e-01
3.083858240973203735e+01 1.054980358436603538e-01
3.093882703161212078e+01 1.083887988957368265e-01
3.103907165349220421e+01 1.113186484075758820e-01
3.113931627537228763e+01 1.142875852692895045e-01
3.123956089725237106e+01 1.172956103828863839e-01
3.133980551913245449e+01 1.203427246622714719e-01
3.144005014101253792e+01 1.234289290332477584e-01
3.154029476289262135e+01 1.265542244335171596e-01
3.164053938477270478e+01 1.297186118126818499e-01
3.174078400665278821e+01 1.329220921322455951e-01
3.184102862853287164e+01 1.361646663656146394e-01
3.194127325041295506e+01 1.394463354980985947e-01
3.204151787229303494e+01 1.427671005269126603e-01
3.214176249417312192e+01 1.461269624611776230e-01
3.224200711605320180e+01 1.495259223219216338e-01
3.234225173793328878e+01 1.529639811420815398e-01
3.244249635981336866e+01 1.564411399665042168e-01
3.254274098169345564e+01 1.599573998519474571e-01
3.264298560357353551e+01 1.635127618670817462e-01
3.274323022545362250e+01 1.671072270924911507e-01
3.284347484733370237e+01 1.707407966206742067e-01
3.294371946921378935e+01 1.744134715560465843e-01
3.304396409109386923e+01 1.781252530149415314e-01
3.314420871297395621e+01 1.818761421256107624e-01
3.324445333485403609e+01 1.856661400282271224e-01
3.334469795673412307e+01 1.894952478748850311e-01
3.344494257861420294e+01 1.933634668296018155e-01
3.354518720049428993e+01 1.972707980683199303e-01
3.364543182237436980e+01 2.012172427789078455e-01
3.374567644425445678e+01 2.052028021611609354e-01
3.384592106613453666e+01 2.092274774268041426e-01
3.394616568801462364e+01 2.132912697994928664e-01
3.404641030989470352e+01 2.173941805148138506e-01
3.414665493177479050e+01 2.215362108202882929e-01
3.424689955365487037e+01 2.257173619753714000e-01
3.434714417553495736e+01 2.299376352514550526e-01
3.444738879741503723e+01 2.341970319318695815e-01
3.454763341929512421e+01 2.384955533118846560e-01
3.464787804117520409e+01 2.428332006987115044e-01
3.474812266305529107e+01 2.472099754115033576e-01
3.484836728493537095e+01 2.516258787813581144e-01
3.494861190681545793e+01 2.560809121513201170e-01
3.504885652869553780e+01 2.605750768763805958e-01
3.514910115057562479e+01 2.651083743234807777e-01
3.524934577245570466e+01 2.696808058715127743e-01
3.534959039433579164e+01 2.742923729113209141e-01
3.544983501621587152e+01 2.789430768457039633e-01
3.555007963809595850e+01 2.836329190894164576e-01
3.565032425997603838e+01 2.883619010691713669e-01
3.575056888185612536e+01 2.931300242236409836e-01
3.585081350373620523e+01 2.979372900034582550e-01
3.595105812561629222e+01 3.027836998712198913e-01
3.605130274749637209e+01 3.076692553014868103e-01
3.615154736937645907e+01 3.125939577807868019e-01
3.625179199125653895e+01 3.175578088076158600e-01
3.635203661313662593e+01 3.225608098924404032e-01
3.645228123501670581e+01 3.276029625576990512e-01
3.655252585689679279e+01 3.326842683378039567e-01
3.665277047877687266e+01 3.378047287791434705e-01
3.675301510065695965e+01 3.429643454400834734e-01
3.685325972253703952e+01 3.481631198909691527e-01
3.695350434441712650e+01 3.534010537141276664e-01
3.705374896629720638e+01 3.586781485038690320e-01
3.715399358817729336e+01 3.639944058664892346e-01
3.725423821005737324e+01 3.693498274202711151e-01
3.735448283193746022e+01 3.747444147954870353e-01
3.745472745381754009e+01 3.801781696344006534e-01
3.755497207569762708e+01 3.856510935912687010e-01
3.765521669757770695e+01 3.911631883323436476e-01
3.775546131945779393e+01 3.967144555358745883e-01
3.785570594133787381e+01 4.023048968921105750e-01
3.795595056321796079e+01 4.079345141033021704e-01
3.805619518509804777e+01 4.136033088837030025e-01
3.815643980697812765e+01 4.193112829595726510e-01
3.825668442885820753e+01 4.250584380691784236e-01
3.835692905073828740e+01 4.308447759627973550e-01
3.845717367261836728e+01 4.366702984027184264e-01
3.855741829449844715e+01 4.425350071632445648e-01
3.865766291637852703e+01 4.484389040306955287e-01
3.875790753825860691e+01 4.543819908034090194e-01
3.885815216013868678e+01 4.603642692917437884e-01
3.895839678201876666e+01 4.663857413180811928e-01
3.905864140389884653e+01 4.724464087168278592e-01
3.915888602577892641e+01 4.785462733344176822e-01
3.925913064765900629e+01 4.846853370293140451e-01
3.935937526953908616e+01 4.908636016720124839e-01
3.945961989141916604e+01 4.970810691450422425e-01
3.955986451329924591e+01 5.033377413429693803e-01
3.966010913517932579e+01 5.096336201723987713e-01
3.976035375705940567e+01 5.159687075519761024e-01
3.986059837893948554e+01 5.223430054123905375e-01
3.996084300081956542e+01 5.287565156963771607e-01
4.006108762269964529e+01 5.352092403587191960e-01
4.016133224457972517e+01 5.417011813662504505e-01
4.026157686645980505e+01 5.482323406978575342e-01
4.036182148833988492e+01 5.548027203444823030e-01
4.046206611021996480e+01 5.614123223091249670e-01
4.056231073210004467e+01 5.680611486068454230e-01
4.066255535398012455e+01 5.747492012647665849e-01
4.076279997586020443e+01 5.814764823220763823e-01
4.086304459774028430e+01 5.882429938300306471e-01
4.096328921962036418e+01 5.950487378519553339e-01
4.106353384150044405e+01 6.018937164632489623e-01
4.116377846338052393e+01 6.087779317513855037e-01
4.126402308526060381e+01 6.157013858159166020e-01
4.136426770714068368e+01 6.226640807684742374e-01
4.146451232902076356e+01 6.296660187327736136e-01
4.156475695090084344e+01 6.367072018446151560e-01
4.166500157278092331e+01 6.437876322518876204e-01
4.176524619466100319e+01 6.509073121145703134e-01
4.186549081654108306e+01 6.580662436047364228e-01
4.196573543842116294e+01 6.652644289065550165e-01
4.206598006030124282e+01 6.725018702162937068e-01
4.216622468218132269e+01 6.797785697423219808e-01
4.226646930406140257e+01 6.870945297051129774e-01
4.236671392594148244e+01 6.944497523372472614e-01
4.246695854782156232e+01 7.018442398834146001e-01
4.256720316970164220e+01 7.092779946004170721e-01
4.266744779158172207e+01 7.167510187571721758e-01
4.276769241346180195e+01 7.242633146347150497e-01
4.286793703534188182e+01 7.318148845262018032e-01
4.296818165722196170e+01 7.394057307369117371e-01
4.306842627910204158e+01 7.470358555842504522e-01
4.316867090098212145e+01 7.547052613977529578e-01
4.326891552286220133e+01 7.624139505190861144e-01
4.336916014474228120e+01 7.701619253020517419e-01
4.346940476662236108e+01 7.779491881125892849e-01
4.356964938850244096e+01 7.857757413287789205e-01
4.366989401038252083e+01 7.936415873408442234e-01
4.377013863226260071e+01 8.015467285511557183e-01
4.387038325414268058e+01 8.094911673742328784e-01
4.397062787602276046e+01 8.174749062367476782e-01
4.407087249790284034e+01 8.254979475775277020e-01
4.417111711978292021e+01 8.335602938475588086e-01
4.427136174166300009e+01 8.416619475099882397e-01
4.437160636354307996e+01 8.498029110401275066e-01
4.447185098542315984e+01 8.579831869254554988e-01
4.457209560730323972e+01 8.662027776656215927e-01
4.467234022918331959e+01 8.744616857724489822e-01
4.477258485106339947e+01 8.827599137699373433e-01
4.487282947294347935e+01 8.910974641942657204e-01
4.497307409482355922e+01 8.994743395937965236e-01
4.507331871670363910e+01 9.078905425290777487e-01
4.517356333858371897e+01 9.163460755728467522e-01
4.527380796046379885e+01 9.248409413100329157e-01
4.537405258234387873e+01 9.333751423377609768e-01
4.547429720422395860e+01 9.419486812653545815e-01
4.557454182610403848e+01 9.505615607143391710e-01
4.567478644798411835e+01 9.592137833184448681e-01
4.577503106986419823e+01 9.679053517236102522e-01
4.587527569174427811e+01 9.766362685879854677e-01
4.597552031362435798e+01 9.854065365819355549e-01
4.597552031362435798e+01 9.854065365819355549e-01
4.597552031362435798e+01 9.860510218220261969e-01
4.597552031362435798e+01 9.867406210289231261e-01
4.597552031362435798e+01 9.874784921803028137e-01
4.597552031362435798e+01 9.882680143122792860e-01
4.597552031362435798e+01 9.891128029934939114e-01
4.597552031362435798e+01 9.900167268823936162e-01
4.597552031362435798e+01 9.909839254435162115e-01
4.597552031362435798e+01 9.920188279039174883e-01
4.597552031362435798e+01 9.931261735365468635e-01
4.597552031362435798e+01 9.943110333634603837e-01
4.597552031362435798e+01 9.955788333782575883e-01
4.597552031362435798e+01 9.969353793940909370e-01
4.597552031362435798e+01 9.983868836310323402e-01
4.597552031362435798e+01 9.999399931645598372e-01
4.597552031362435798e+01 1.001601820365433992e+00
4.597552031362435798e+01 1.003379975470369612e+00
4.597552031362435798e+01 1.005282601432650580e+00
4.597552031362435798e+01 1.007318411212291265e+00
4.597552031362435798e+01 1.009496727676506778e+00
4.597552031362435798e+01 1.011827526293217261e+00
4.597552031362435798e+01 1.014321480813097587e+00
4.597552031362435798e+01 1.016990012149369571e+00
4.597552031362435798e+01 1.019845340679180756e+00
4.597552031362435798e+01 1.022900542206078400e+00
4.597552031362435798e+01 1.026169607839858999e+00
4.597552031362435798e+01 1.029667508068004222e+00
4.597552031362435798e+01 1.033410261312119660e+00
4.597552031362435798e+01 1.037415007283323254e+00
4.597552031362435798e+01 1.041700085472511139e+00
4.597552031362435798e+01 1.046285119134942043e+00
4.597552031362435798e+01 1.051191105153743033e+00
4.597552031362435798e+01 1.056440510193860094e+00
4.597552031362435798e+01 1.062057373586785536e+00
4.597552031362435798e+01 1.068067417417215559e+00
4.597552031362435798e+01 1.074498164315775828e+00
4.597552031362435798e+01 1.081379063497235338e+00
4.597552031362435798e+01 1.088741625621396869e+00
4.597552031362435798e+01 1.096619567094249792e+00
4.597552031362435798e+01 1.105048964470202399e+00
4.597552031362435798e+01 1.114068419662471721e+00
4.597552031362435798e+01 1.123719236718199843e+00
4.597552031362435798e+01 1.134045610967828965e+00
4.597552031362435798e+01 1.145094831414932290e+00
4.597552031362435798e+01 1.156917497293332708e+00
4.597552031362435798e+01 1.169567749783221089e+00
4.597552031362435798e+01 1.183103519947401594e+00
4.597552031362435798e+01 1.197586794023074885e+00
4.597552031362435798e+01 1.213083897284045420e+00
4.597552031362435798e+01 1.229665797773283664e+00
4.597552031362435798e+01 1.247408431296768594e+00
4.597552031362435798e+01 1.266393049166897544e+00
4.597552031362435798e+01 1.286706590287935548e+00
4.597552031362435798e+01 1.308442079287446269e+00
4.597552031362435798e+01 1.331699052516922555e+00
4.597552031362435798e+01 1.356584013872462302e+00
4.597552031362435798e+01 1.383210922522889907e+00
4.597552031362435798e+01 1.411701714778847316e+00
4.597552031362435798e+01 1.442186862492721655e+00
4.597552031362435798e+01 1.474805970546567480e+00
4.597552031362435798e+01 1.509708416164182276e+00
4.597552031362435798e+01 1.547054032975030191e+00
4.597552031362435798e+01 1.587013842962637478e+00
4.597552031362435798e+01 1.629770839649377301e+00
4.597552031362435798e+01 1.675520826104188732e+00
4.597552031362435798e+01 1.724473311610837278e+00
4.597552031362435798e+01 1.776852471102950970e+00
4.597552031362435798e+01 1.832898171759512529e+00
4.597552031362435798e+01 1.892867071462033923e+00
4.597552031362435798e+01 1.957033794143731242e+00
4.597552031362435798e+01 2.025692187413147494e+00
4.597552031362435798e+01 2.094350580682563745e+00
4.597552031362435798e+01 2.163008973951980440e+00
4.597552031362435798e+01 2.231667367221396692e+00
4.597552031362435798e+01 2.300325760490812943e+00
4.597552031362435798e+01 2.368984153760229638e+00
4.597552031362435798e+01 2.437642547029645446e+00
4.597552031362435798e+01 2.506300940299062141e+00
4.597552031362435798e+01 2.574959333568478392e+00
4.597552031362435798e+01 2.643617726837894644e+00
4.597552031362435798e+01 2.712276120107310895e+00
4.597552031362435798e+01 2.780934513376727146e+00
4.597552031362435798e+01 2.849592906646143842e+00
4.597552031362435798e+01 2.918251299915559649e+00
4.597552031362435798e+01 2.986909693184976344e+00
4.597552031362435798e+01 3.055568086454392596e+00
4.597552031362435798e+01 3.124226479723808847e+00
4.597552031362435798e+01 3.192884872993225098e+00
4.597552031362435798e+01 3.261543266262641794e+00
4.597552031362435798e+01 3.330201659532058045e+00
4.597552031362435798e+01 3.398860052801474296e+00
4.597552031362435798e+01 3.398860052801474296e+00
4.587527569174427811e+01 3.398860052801474296e+00
4.577503106986419823e+01 3.398860052801474296e+00
4.567478644798411835e+01 3.398860052801474296e+00
4.557454182610403848e+01 3.398860052801474296e+00
4.547429720422395860e+01 3.398860052801474296e+00
4.537405258234387873e+01 3.398860052801474296e+00
4.527380796046379885e+01 3.398860052801474296e+00
4.517356333858371897e+01 3.398860052801474296e+00
4.507331871670363910e+01 3.398860052801474296e+00
4.497307409482355922e+01 3.398860052801474296e+00
4.487282947294347935e+01 3.398860052801474296e+00
4.477258485106339947e+01 3.398860052801474296e+00
4.467234022918331959e+01 3.398860052801474296e+00
4.457209560730323972e+01 3.398860052801474296e+00
4.447185098542315984e+01 3.398860052801474296e+00
4.437160636354307996e+01 3.398860052801474296e+00
4.427136174166300009e+01 3.398860052801474296e+00
4.417111711978292021e+01 3.398860052801474296e+00
4.407087249790284034e+01 3.398860052801474296e+00
4.397062787602276046e+01 3.398860052801474296e+00
4.387038325414268058e+01 3.398860052801474296e+00
4.377013863226260071e+01 3.398860052801474296e+00
4.366989401038252083e+01 3.398860052801474296e+00
4.356964938850244096e+01 3.398860052801474296e+00
4.346940476662236108e+01 3.398860052801474296e+00
4.336916014474228120e+01 3.398860052801474296e+00
4.326891552286220133e+01 3.398860052801474296e+00
4.316867090098212145e+01 3.398860052801474296e+00
4.306842627910204158e+01 3.398860052801474296e+00
4.296818165722196170e+01 3.398860052801474296e+00
4.286793703534188182e+01 3.398860052801474296e+00
4.276769241346180195e+01 3.398860052801474296e+00
4.266744779158172207e+01 3.398860052801474296e+00
4.256720316970164220e+01 3.398860052801474296e+00
4.246695854782156232e+01 3.398860052801474296e+00
4.236671392594148244e+01 3.398860052801474296e+00
4.226646930406140257e+01 3.398860052801474296e+00
4.216622468218132269e+01 3.398860052801474296e+00
4.206598006030124282e+01 3.398860052801474296e+00
4.196573543842116294e+01 3.398860052801474296e+00
4.186549081654108306e+01 3.398860052801474296e+00
4.176524619466100319e+01 3.398860052801474296e+00
4.166500157278092331e+01 3.398860052801474296e+00
4.156475695090084344e+01 3.398860052801474296e+00
4.146451232902076356e+01 3.398860052801474296e+00
4.136426770714068368e+01 3.398860052801474296e+00
4.126402308526060381e+01 3.398860052801474296e+00
4.116377846338052393e+01 3.398860052801474296e+00
4.106353384150044405e+01 3.398860052801474296e+00
4.096328921962036418e+01 3.398860052801474296e+00
4.086304459774028430e+01 3.398860052801474296e+00
4.076279997586020443e+01 3.398860052801474296e+00
4.066255535398012455e+01 3.398860052801474296e+00
4.056231073210004467e+01 3.398860052801474296e+00
4.046206611021996480e+01 3.398860052801474296e+00
4.036182148833988492e+01 3.398860052801474296e+00
4.026157686645980505e+01 3.398860052801474296e+00
4.016133224457972517e+01 3.398860052801474296e+00
4.006108762269964529e+01 3.398860052801474296e+00
3.996084300081956542e+01 3.398860052801474296e+00
3.986059837893948554e+01 3.398860052801474296e+00
3.976035375705940567e+01 3.398860052801474296e+00
3.966010913517932579e+01 3.398860052801474296e+00
3.955986451329924591e+01 3.398860052801474296e+00
3.945961989141916604e+01 3.398860052801474296e+00
3.935937526953908616e+01 3.398860052801474296e+00
3.925913064765900629e+01 3.398860052801474296e+00
3.915888602577892641e+01 3.398860052801474296e+00
3.905864140389884653e+01 3.398860052801474296e+00
3.895839678201876666e+01 3.398860052801474296e+00
3.885815216013868678e+01 3.398860052801474296e+00
3.875790753825860691e+01 3.398860052801474296e+00
3.865766291637852703e+01 3.398860052801474296e+00
3.855741829449844715e+01 3.398860052801474296e+00
3.845717367261836728e+01 3.398860052801474296e+00
3.835692905073828740e+01 3.398860052801474296e+00
3.825668442885820753e+01 3.398860052801474296e+00
3.815643980697812765e+01 3.398860052801474296e+00
3.805619518509804777e+01 3.398860052801474296e+00
3.795595056321796079e+01 3.398860052801474296e+00
3.785570594133787381e+01 3.398860052801474296e+00
3.775546131945779393e+01 3.398860052801474296e+00
3.765521669757770695e+01 3.398860052801474296e+00
3.755497207569762708e+01 3.398860052801474296e+00
3.745472745381754009e+01 3.398860052801474296e+00
3.735448283193746022e+01 3.398860052801474296e+00
3.725423821005737324e+01 3.398860052801474296e+00
3.715399358817729336e+01 3.398860052801474296e+00
3.705374896629720638e+01 3.398860052801474296e+00
3.695350434441712650e+01 3.398860052801474296e+00
3.685325972253703952e+01 3.398860052801474296e+00
3.675301510065695965e+01 3.398860052801474296e+00
3.665277047877687266e+01 3.398860052801474296e+00
3.655252585689679279e+01 3.398860052801474296e+00
3.645228123501670581e+01 3.398860052801474296e+00
3.635203661313662593e+01 3.398860052801474296e+00
3.625179199125653895e+01 3.398860052801474296e+00
3.615154736937645907e+01 3.398860052801474296e+00
3.605130274749637209e+01 3.398860052801474296e+00
3.595105812561629222e+01 3.398860052801474296e+00
3.585081350373620523e+01 3.398860052801474296e+00
3.575056888185612536e+01 3.398860052801474296e+00
3.565032425997603838e+01 3.398860052801474296e+00
3.555007963809595850e+01 3.398860052801474296e+00
3.544983501621587152e+01 3.398860052801474296e+00
3.534959039433579164e+01 3.398860052801474296e+00
3.524934577245570466e+01 3.398860052801474296e+00
3.514910115057562479e+01 3.398860052801474296e+00
3.504885652869553780e+01 3.398860052801474296e+00
3.494861190681545793e+01 3.398860052801474296e+00
3.484836728493537095e+01 3.398860052801474296e+00
3.474812266305529107e+01 3.398860052801474296e+00
3.464787804117520409e+01 3.398860052801474296e+00
3.454763341929512421e+01 3.398860052801474296e+00
3.444738879741503723e+01 3.398860052801474296e+00
3.434714417553495736e+01 3.398860052801474296e+00
3.424689955365487037e+01 3.398860052801474296e+00
3.414665493177479050e+01 3.398860052801474296e+00
3.404641030989470352e+01 3.398860052801474296e+00
3.394616568801462364e+01 3.398860052801474296e+00
3.384592106613453666e+01 3.398860052801474296e+00
3.374567644425445678e+01 3.398860052801474296e+00
3.364543182237436980e+01 3.398860052801474296e+00
3.354518720049428993e+01 3.398860052801474296e+00
3.344494257861420294e+01 3.398860052801474296e+00
3.334469795673412307e+01 3.398860052801474296e+00
3.324445333485403609e+01 3.398860052801474296e+00
3.314420871297395621e+01 3.398860052801474296e+00
3.304396409109386923e+01 3.398860052801474296e+00
3.294371946921378935e+01 3.398860052801474296e+00
3.284347484733370237e+01 3.398860052801474296e+00
3.274323022545362250e+01 3.398860052801474296e+00
3.264298560357353551e+01 3.398860052801474296e+00
3.254274098169345564e+01 3.398860052801474296e+00
3.244249635981336866e+01 3.398860052801474296e+00
3.234225173793328878e+01 3.398860052801474296e+00
3.224200711605320180e+01 3.398860052801474296e+00
3.214176249417312192e+01 3.398860052801474296e+00
3.204151787229303494e+01 3.398860052801474296e+00
3.194127325041295506e+01 3.398860052801474296e+00
3.184102862853287164e+01 3.398860052801474296e+00
3.174078400665278821e+01 3.398860052801474296e+00
3.164053938477270478e+01 3.398860052801474296e+00
3.154029476289262135e+01 3.398860052801474296e+00
3.144005014101253792e+01 3.398860052801474296e+00
3.133980551913245449e+01 3.398860052801474296e+00
3.123956089725237106e+01 3.398860052801474296e+00
3.113931627537228763e+01 3.398860052801474296e+00
3.103907165349220421e+01 3.398860052801474296e+00
3.093882703161212078e+01 3.398860052801474296e+00
3.083858240973203735e+01 3.398860052801474296e+00
3.073833778785195392e+01 3.398860052801474296e+00
3.063809316597187049e+01 3.398860052801474296e+00
3.053784854409178706e+01 3.398860052801474296e+00
3.043760392221170363e+01 3.398860052801474296e+00
3.033735930033162020e+01 3.398860052801474296e+00
3.023711467845153678e+01 3.398860052801474296e+00
3.013687005657145335e+01 3.398860052801474296e+00
3.003662543469136992e+01 3.398860052801474296e+00
2.993638081281128649e+01 3.398860052801474296e+00
2.983613619093120306e+01 3.398860052801474296e+00
2.973589156905111963e+01 3.398860052801474296e+00
2.963564694717103620e+01 3.398860052801474296e+00
2.953540232529095277e+01 3.398860052801474296e+00
2.943515770341086935e+01 3.398860052801474296e+00
2.933491308153078592e+01 3.398860052801474296e+00
2.923466845965070249e+01 3.398860052801474296e+00
2.913442383777061906e+01 3.398860052801474296e+00
2.903417921589053563e+01 3.398860052801474296e+00
2.893393459401045220e+01 3.398860052801474296e+00
2.883368997213036877e+01 3.398860052801474296e+00
2.873344535025028534e+01 3.398860052801474296e+00
2.863320072837020192e+01 3.398860052801474296e+00
2.853295610649011849e+01 3.398860052801474296e+00
2.843271148461003506e+01 3.398860052801474296e+00
2.833246686272995163e+01 3.398860052801474296e+00
2.823222224084986820e+01 3.398860052801474296e+00
2.813197761896978477e+01 3.398860052801474296e+00
2.803173299708970134e+01 3.398860052801474296e+00
2.793148837520961791e+01 3.398860052801474296e+00
2.783124375332953448e+01 3.398860052801474296e+00
2.773099913144945106e+01 3.398860052801474296e+00
2.763075450956936763e+01 3.398860052801474296e+00
2.753050988768928420e+01 3.398860052801474296e+00
2.743026526580920077e+01 3.398860052801474296e+00
2.733002064392911734e+01 3.398860052801474296e+00
2.722977602204903391e+01 3.398860052801474296e+00
2.712953140016895048e+01 3.398860052801474296e+00
2.702928677828886705e+01 3.398860052801474296e+00
2.692904215640878363e+01 3.398860052801474296e+00
2.682879753452870020e+01 3.398860052801474296e+00
2.672855291264861677e+01 3.398860052801474296e+00
2.662830829076853334e+01 3.398860052801474296e+00
2.652806366888844991e+01 3.398860052801474296e+00
2.642781904700836648e+01 3.398860052801474296e+00
2.632757442512828305e+01 3.398860052801474296e+00
2.622732980324819962e+01 3.398860052801474296e+00
2.612708518136811620e+01 3.398860052801474296e+00
2.602684055948803277e+01 3.398860052801474296e+00
2.592659593760794934e+01 3.398860052801474296e+00
2.582635131572786591e+01 3.398860052801474296e+00
2.572610669384778248e+01 3.398860052801474296e+00
2.562586207196769905e+01 3.398860052801474296e+00
2.552561745008761562e+01 3.398860052801474296e+00
2.542537282820753219e+01 3.398860052801474296e+00
2.532512820632744877e+01 3.398860052801474296e+00
2.522488358444736534e+01 3.398860052801474296e+00
2.512463896256728191e+01 3.398860052801474296e+00
2.502439434068719848e+01 3.398860052801474296e+00
2.492414971880711505e+01 3.398860052801474296e+00
2.482390509692703162e+01 3.398860052801474296e+00
2.472366047504694819e+01 3.398860052801474296e+00
2.462341585316686476e+01 3.398860052801474296e+00
2.452317123128678134e+01 3.398860052801474296e+00
2.442292660940669791e+01 3.398860052801474296e+00
2.432268198752661448e+01 3.398860052801474296e+00
2.422243736564653105e+01 3.398860052801474296e+00
2.412219274376644762e+01 3.398860052801474296e+00
2.402194812188636419e+01 3.398860052801474296e+00
2.392170350000628076e+01 3.398860052801474296e+00
2.382145887812619733e+01 3.398860052801474296e+00
2.372121425624611391e+01 3.398860052801474296e+00
2.362096963436603048e+01 3.398860052801474296e+00
2.352072501248594705e+01 3.398860052801474296e+00
2.342048039060586362e+01 3.398860052801474296e+00
2.332023576872578019e+01 3.398860052801474296e+00
2.321999114684569676e+01 3.398860052801474296e+00
2.311974652496561333e+01 3.398860052801474296e+00
2.301950190308552990e+01 3.398860052801474296e+00
2.291925728120544647e+01 3.398860052801474296e+00
2.281901265932536305e+01 3.398860052801474296e+00
2.271876803744527962e+01 3.398860052801474296e+00
2.261852341556519619e+01 3.398860052801474296e+00
2.251827879368511276e+01 3.398860052801474296e+00
2.241803417180502933e+01 3.398860052801474296e+00
2.231778954992494590e+01 3.398860052801474296e+00
2.221754492804486247e+01 3.398860052801474296e+00
2.211730030616477904e+01 3.398860052801474296e+00
2.201705568428469562e+01 3.398860052801474296e+00
2.191681106240460863e+01 3.398860052801474296e+00
2.181656644052452521e+01 3.398860052801474296e+00
2.171632181864444178e+01 3.398860052801474296e+00
2.161607719676435835e+01 3.398860052801474296e+00
2.151583257488427492e+01 3.398860052801474296e+00
2.141558795300419149e+01 3.398860052801474296e+00
2.131534333112410806e+01 3.398860052801474296e+00
2.121509870924402463e+01 3.398860052801474296e+00
2.111485408736394120e+01 3.398860052801474296e+00
2.101460946548385778e+01 3.398860052801474296e+00
2.091436484360377435e+01 3.398860052801474296e+00
2.081412022172369092e+01 3.398860052801474296e+00
2.071387559984360749e+01 3.398860052801474296e+00
2.061363097796352406e+01 3.398860052801474296e+00
2.051338635608344063e+01 3.398860052801474296e+00
2.041314173420335720e+01 3.398860052801474296e+00
2.031289711232327377e+01 3.398860052801474296e+00
2.021265249044319035e+01 3.398860052801474296e+00
2.011240786856310692e+01 3.398860052801474296e+00
2.001216324668302349e+01 3.398860052801474296e+00
1.991191862480294006e+01 3.398860052801474296e+00
1.981363958374403467e+01 3.398860052801474296e+00
1.971728758270589310e+01 3.398860052801474296e+00
1.962282483659006616e+01 3.398860052801474296e+00
1.953021430118239365e+01 3.398860052801474296e+00
1.943941965862585164e+01 3.398860052801474296e+00
1.935040530317825969e+01 3.398860052801474296e+00
1.926313632724924929e+01 3.398860052801474296e+00
1.917757850771100436e+01 3.398860052801474296e+00
1.909369829247743056e+01 3.398860052801474296e+00
1.901146278734647765e+01 3.398860052801474296e+00
1.893083974310044226e+01 3.398860052801474296e+00
1.885179754285923437e+01 3.398860052801474296e+00
1.877430518968157713e+01 3.398860052801474296e+00
1.869833229440936506e+01 3.398860052801474296e+00
1.862384906375033111e+01 3.398860052801474296e+00
1.855082628859441840e+01 3.398860052801474296e+00
1.847923533255920958e+01 3.398860052801474296e+00
1.840904812075998720e+01 3.398860052801474296e+00
1.834023712879996282e+01 3.398860052801474296e+00
1.827277537197640811e+01 3.398860052801474296e+00
1.820663639469841399e+01 3.398860052801474296e+00
1.814179426011214602e+01 3.398860052801474296e+00
1.807822353992953168e+01 3.398860052801474296e+00
1.801589930445637933e+01 3.398860052801474296e+00
1.795479711281603130e+01 3.398860052801474296e+00
1.789489300336471445e+01 3.398860052801474296e+00
1.783616348429479359e+01 3.398860052801474296e+00
1.777858552442232210e+01 3.398860052801474296e+00
1.772213654415519102e+01 3.398860052801474296e+00
1.766679440663839884e+01 3.398860052801474296e+00
1.761253740907291743e+01 3.398860052801474296e+00
1.755934427420479693e+01 3.398860052801474296e+00
1.750719414198114876e+01 3.398860052801474296e+00
1.745606656136972745e+01 3.398860052801474296e+00
1.740594148233892469e+01 3.398860052801474296e+00
1.735581640330812192e+01 3.398860052801474296e+00
1.730569132427731915e+01 3.398860052801474296e+00
1.725556624524651639e+01 3.398860052801474296e+00
1.720544116621571362e+01 3.398860052801474296e+00
1.715531608718491086e+01 3.398860052801474296e+00
1.710519100815410809e+01 3.398860052801474296e+00
1.705506592912330532e+01 3.398860052801474296e+00
1.700494085009250256e+01 3.398860052801474296e+00
1.695481577106169979e+01 3.398860052801474296e+00
1.690469069203089703e+01 3.398860052801474296e+00
1.685456561300009426e+01 3.398860052801474296e+00
1.680444053396929149e+01 3.398860052801474296e+00
1.675431545493848873e+01 3.398860052801474296e+00
1.670419037590768596e+01 3.398860052801474296e+00
1.665406529687688320e+01 3.398860052801474296e+00
1.660394021784608043e+01 3.398860052801474296e+00
1.655381513881527766e+01 3.398860052801474296e+00
1.650369005978447490e+01 3.398860052801474296e+00
1.645356498075367213e+01 3.398860052801474296e+00
1.640343990172286937e+01 3.398860052801474296e+00
1.635331482269206660e+01 3.398860052801474296e+00
1.630318974366126383e+01 3.398860052801474296e+00
1.625306466463046107e+01 3.398860052801474296e+00
1.620293958559965830e+01 3.398860052801474296e+00
1.615281450656885553e+01 3.398860052801474296e+00
1.610268942753805277e+01 3.398860052801474296e+00
1.605256434850725000e+01 3.398860052801474296e+00
1.600243926947644724e+01 3.398860052801474296e+00
1.595231419044564447e+01 3.398860052801474296e+00
1.590218911141484170e+01 3.398860052801474296e+00
1.585206403238403894e+01 3.398860052801474296e+00
1.580193895335323617e+01 3.398860052801474296e+00
1.575181387432243341e+01 3.398860052801474296e+00
1.570168879529163064e+01 3.398860052801474296e+00
1.565156371626082787e+01 3.398860052801474296e+00
1.560143863723002511e+01 3.398860052801474296e+00
1.555131355819922234e+01 3.398860052801474296e+00
1.550118847916841958e+01 3.398860052801474296e+00
1.545106340013761681e+01 3.398860052801474296e+00
1.540093832110681404e+01 3.398860052801474296e+00
1.535081324207601128e+01 3.398860052801474296e+00
1.530068816304520851e+01 3.398860052801474296e+00
1.525056308401440575e+01 3.398860052801474296e+00
1.520043800498360298e+01 3.398860052801474296e+00
1.515031292595280021e+01 3.398860052801474296e+00
1.510018784692199745e+01 3.398860052801474296e+00
1.505006276789119468e+01 3.398860052801474296e+00
1.499993768886039192e+01 3.398860052801474296e+00
1.494981260982958915e+01 3.398860052801474296e+00
1.489968753079878638e+01 3.398860052801474296e+00
1.484956245176798362e+01 3.398860052801474296e+00
1.479943737273718085e+01 3.398860052801474296e+00
1.474931229370637809e+01 3.398860052801474296e+00
1.469918721467557532e+01 3.398860052801474296e+00
1.464906213564477255e+01 3.398860052801474296e+00
1.459893705661396979e+01 3.398860052801474296e+00
1.454881197758316702e+01 3.398860052801474296e+00
1.449868689855236426e+01 3.398860052801474296e+00
1.444856181952156149e+01 3.398860052801474296e+00
1.439843674049075872e+01 3.398860052801474296e+00
1.434831166145995596e+01 3.398860052801474296e+00
1.429818658242915319e+01 3.398860052801474296e+00
1.424806150339835042e+01 3.398860052801474296e+00
1.419793642436754766e+01 3.398860052801474296e+00
1.414781134533674489e+01 3.398860052801474296e+00
1.409768626630594213e+01 3.398860052801474296e+00
1.404756118727513936e+01 3.398860052801474296e+00
1.399743610824433659e+01 3.398860052801474296e+00
1.394731102921353383e+01 3.398860052801474296e+00
1.389718595018273106e+01 3.398860052801474296e+00
1.384706087115192652e+01 3.398860052801474296e+00
1.379693579212112198e+01 3.398860052801474296e+00
1.374681071309031921e+01 3.398860052801474296e+00
1.369668563405951645e+01 3.398860052801474296e+00
1.364656055502871190e+01 3.398860052801474296e+00
1.359643547599790736e+01 3.398860052801474296e+00
1.354631039696710459e+01 3.398860052801474296e+00
1.349618531793630183e+01 3.398860052801474296e+00
1.344606023890549729e+01 3.398860052801474296e+00
1.339593515987469274e+01 3.398860052801474296e+00
1.334581008084388998e+01 3.398860052801474296e+00
1.329568500181308721e+01 3.398860052801474296e+00
1.324555992278228267e+01 3.398860052801474296e+00
1.319543484375147813e+01 3.398860052801474296e+00
1.314530976472067536e+01 3.398860052801474296e+00
1.309518468568987259e+01 3.398860052801474296e+00
1.304505960665906805e+01 3.398860052801474296e+00
1.299493452762826351e+01 3.398860052801474296e+00
1.294480944859746074e+01 3.398860052801474296e+00
1.289468436956665798e+01 3.398860052801474296e+00
1.284455929053585344e+01 3.398860052801474296e+00
1.279443421150504889e+01 3.398860052801474296e+00
1.274430913247424613e+01 3.398860052801474296e+00
1.269418405344344336e+01 3.398860052801474296e+00
1.264405897441263882e+01 3.398860052801474296e+00
1.259393389538183428e+01 3.398860052801474296e+00
1.254380881635103151e+01 3.398860052801474296e+00
1.249368373732022874e+01 3.398860052801474296e+00
1.244355865828942420e+01 3.398860052801474296e+00
1.239343357925861966e+01 3.398860052801474296e+00
1.234330850022781689e+01 3.398860052801474296e+00
1.229318342119701413e+01 3.398860052801474296e+00
1.224305834216620958e+01 3.398860052801474296e+00
1.219293326313540504e+01 3.398860052801474296e+00
1.214280818410460228e+01 3.398860052801474296e+00
1.209268310507379951e+01 3.398860052801474296e+00
1.204255802604299497e+01 3.398860052801474296e+00
1.199243294701219043e+01 3.398860052801474296e+00
1.194230786798138766e+01 3.398860052801474296e+00
1.189218278895058489e+01 3.398860052801474296e+00
1.184205770991978035e+01 3.398860052801474296e+00
1.179193263088897581e+01 3.398860052801474296e+00
1.174180755185817304e+01 3.398860052801474296e+00
1.169168247282737028e+01 3.398860052801474296e+00
1.164155739379656573e+01 3.398860052801474296e+00
1.159143231476576119e+01 3.398860052801474296e+00
1.154130723573495843e+01 3.398860052801474296e+00
1.149118215670415566e+01 3.398860052801474296e+00
1.144105707767335112e+01 3.398860052801474296e+00
1.139093199864254657e+01 3.398860052801474296e+00
1.134080691961174381e+01 3.398860052801474296e+00
1.129068184058094104e+01 3.398860052801474296e+00
1.124055676155013650e+01 3.398860052801474296e+00
1.119043168251933196e+01 3.398860052801474296e+00
1.114030660348852919e+01 3.398860052801474296e+00
1.109018152445772643e+01 3.398860052801474296e+00
1.104005644542692188e+01 3.398860052801474296e+00
1.098993136639611734e+01 3.398860052801474296e+00
1.093980628736531457e+01 3.398860052801474296e+00
1.088968120833451181e+01 3.398860052801474296e+00
1.083955612930370727e+01 3.398860052801474296e+00
1.078943105027290272e+01 3.398860052801474296e+00
1.073930597124209996e+01 3.398860052801474296e+00
1.068918089221129719e+01 3.398860052801474296e+00
1.063905581318049265e+01 3.398860052801474296e+00
1.058893073414968811e+01 3.398860052801474296e+00
1.053880565511888534e+01 3.398860052801474296e+00
1.048868057608808257e+01 3.398860052801474296e+00
1.043855549705727803e+01 3.398860052801474296e+00
1.038843041802647349e+01 3.398860052801474296e+00
1.033830533899567072e+01 3.398860052801474296e+00
1.028818025996486796e+01 3.398860052801474296e+00
1.023805518093406342e+01 3.398860052801474296e+00
1.018793010190325887e+01 3.398860052801474296e+00
1.013780502287245611e+01 3.398860052801474296e+00
1.008767994384165334e+01 3.398860052801474296e+00
1.003755486481084880e+01 3.398860052801474296e+00
9.987429785780044256e+00 3.398860052801474296e+00
9.937304706749241490e+00 3.398860052801474296e+00
9.887179627718438724e+00 3.398860052801474296e+00
9.837054548687634181e+00 3.398860052801474296e+00
9.786929469656829639e+00 3.398860052801474296e+00
9.736804390626026873e+00 3.398860052801474296e+00
9.686679311595224107e+00 3.398860052801474296e+00
9.636554232564419564e+00 3.398860052801474296e+00
9.586429153533615022e+00 3.398860052801474296e+00
9.536304074502812256e+00 3.398860052801474296e+00
9.486178995472009490e+00 3.398860052801474296e+00
9.436053916441204947e+00 3.398860052801474296e+00
9.385928837410400405e+00 3.398860052801474296e+00
9.335803758379597639e+00 3.398860052801474296e+00
9.285678679348794873e+00 3.398860052801474296e+00
9.235553600317990330e+00 3.398860052801474296e+00
9.185428521287185788e+00 3.398860052801474296e+00
9.135303442256383022e+00 3.398860052801474296e+00
9.085178363225580256e+00 3.398860052801474296e+00
9.035053284194775713e+00 3.398860052801474296e+00
8.984928205163971171e+00 3.398860052801474296e+00
8.934803126133168405e+00 3.398860052801474296e+00
8.884678047102365639e+00 3.398860052801474296e+00
8.834552968071561097e+00 3.398860052801474296e+00
8.784427889040756554e+00 3.398860052801474296e+00
8.734302810009953788e+00 3.398860052801474296e+00
8.684177730979151022e+00 3.398860052801474296e+00
8.634052651948346480e+00 3.398860052801474296e+00
8.583927572917541937e+00 3.398860052801474296e+00
8.533802493886739171e+00 3.398860052801474296e+00
8.483677414855936405e+00 3.398860052801474296e+00
8.433552335825131863e+00 3.398860052801474296e+00
8.383427256794327320e+00 3.398860052801474296e+00
8.333302177763524554e+00 3.398860052801474296e+00
8.283177098732721788e+00 3.398860052801474296e+00
8.233052019701917246e+00 3.398860052801474296e+00
8.182926940671112703e+00 3.398860052801474296e+00
8.132801861640309937e+00 3.398860052801474296e+00
8.082676782609507171e+00 3.398860052801474296e+00
8.032551703578702629e+00 3.398860052801474296e+00
7.982426624547898975e+00 3.398860052801474296e+00
7.932301545517095320e+00 3.398860052801474296e+00
7.882176466486292554e+00 3.398860052801474296e+00
7.832051387455488900e+00 3.398860052801474296e+00
7.781926308424685246e+00 3.398860052801474296e+00
7.731801229393882480e+00 3.398860052801474296e+00
7.681676150363078825e+00 3.398860052801474296e+00
7.631551071332275171e+00 3.398860052801474296e+00
7.581425992301471517e+00 3.398860052801474296e+00
7.531300913270667863e+00 3.398860052801474296e+00
7.481175834239865097e+00 3.398860052801474296e+00
7.431050755209061442e+00 3.398860052801474296e+00
7.380925676178257788e+00 3.398860052801474296e+00
7.330800597147455022e+00 3.398860052801474296e+00
7.280675518116651368e+00 3.398860052801474296e+00
7.230550439085847714e+00 3.398860052801474296e+00
7.180425360055044059e+00 3.398860052801474296e+00
7.130300281024240405e+00 3.398860052801474296e+00
7.080175201993437639e+00 3.398860052801474296e+00
7.030050122962633985e+00 3.398860052801474296e+00
6.979925043931830331e+00 3.398860052801474296e+00
6.929799964901027565e+00 3.398860052801474296e+00
6.879674885870223910e+00 3.398860052801474296e+00
6.829549806839420256e+00 3.398860052801474296e+00
6.779424727808616602e+00 3.398860052801474296e+00
6.729299648777812948e+00 3.398860052801474296e+00
6.679174569747010182e+00 3.398860052801474296e+00
6.629545778627402797e+00 3.398860052801474296e+00
6.580408361677296369e+00 3.398860052801474296e+00
6.531757453805903779e+00 3.398860052801474296e+00
6.483588238091654077e+00 3.398860052801474296e+00
6.435895945305268206e+00 3.398860052801474296e+00
6.388675853437558949e+00 3.398860052801474296e+00
6.341923287231906237e+00 3.398860052801474296e+00
6.295633617721359876e+00 3.398860052801474296e+00
6.249802261770323497e+00 3.398860052801474296e+00
6.204424681620781534e+00 3.398860052801474296e+00
6.159496384443018613e+00 3.398860052801474296e+00
6.115012921890777164e+00 3.398860052801474296e+00
6.070969889660835506e+00 3.398860052801474296e+00
6.027362927056932662e+00 3.398860052801474296e+00
5.984187716558019510e+00 3.398860052801474296e+00
5.941439983390778501e+00 3.398860052801474296e+00
5.899115495106380891e+00 3.398860052801474296e+00
5.857210061161433501e+00 3.398860052801474296e+00
5.815719532503069722e+00 3.398860052801474296e+00
5.774639801158154562e+00 3.398860052801474296e+00
5.733966799826555771e+00 3.398860052801474296e+00
5.693696501478437533e+00 3.398860052801474296e+00
5.653824918955549172e+00 3.398860052801474296e+00
5.614348104576451171e+00 3.398860052801474296e+00
5.575262149745660700e+00 3.398860052801474296e+00
5.536563184566660745e+00 3.398860052801474296e+00
5.498247377458740814e+00 3.398860052801474296e+00
5.460310934777631076e+00 3.398860052801474296e+00
5.422750100439898802e+00 3.398860052801474296e+00
5.385561155551054746e+00 3.398860052801474296e+00
5.348740418037347233e+00 3.398860052801474296e+00
5.312284242281202218e+00 3.398860052801474296e+00
5.276189018760266691e+00 3.398860052801474296e+00
5.240451173690032327e+00 3.398860052801474296e+00
5.205067168669999411e+00 3.398860052801474296e+00
5.170033500333332199e+00 3.398860052801474296e+00
5.135346699999999487e+00 3.398860052801474296e+00
5.101003333333332890e+00 3.398860052801474296e+00
5.066999999999999282e+00 3.398860052801474296e+00
5.033333333333332327e+00 3.398860052801474296e+00
4.999999999999999112e+00 3.398860052801474296e+00
4.966666666666665897e+00 3.398860052801474296e+00
4.933333333333331794e+00 3.398860052801474296e+00
4.899999999999998579e+00 3.398860052801474296e+00
4.866666666666665364e+00 3.398860052801474296e+00
4.833333333333332149e+00 3.398860052801474296e+00
4.799999999999998934e+00 3.398860052801474296e+00
4.766666666666665719e+00 3.398860052801474296e+00
4.733333333333332504e+00 3.398860052801474296e+00
4.699999999999999289e+00 3.398860052801474296e+00
4.666666666666666075e+00 3.398860052801474296e+00
4.633333333333331971e+00 3.398860052801474296e+00
4.599999999999998757e+00 3.398860052801474296e+00
4.566666666666665542e+00 3.398860052801474296e+00
4.533333333333332327e+00 3.398860052801474296e+00
4.499999999999999112e+00 3.398860052801474296e+00
4.466666666666665897e+00 3.398860052801474296e+00
4.433333333333332682e+00 3.398860052801474296e+00
4.399999999999998579e+00 3.398860052801474296e+00
4.366666666666665364e+00 3.398860052801474296e+00
4.333333333333332149e+00 3.398860052801474296e+00
4.299999999999998934e+00 3.398860052801474296e+00
4.266666666666665719e+00 3.398860052801474296e+00
4.233333333333332504e+00 3.398860052801474296e+00
4.199999999999999289e+00 3.398860052801474296e+00
4.166666666666666075e+00 3.398860052801474296e+00
4.133333333333332860e+00 3.398860052801474296e+00
4.099999999999998757e+00 3.398860052801474296e+00
4.066666666666665542e+00 3.398860052801474296e+00
4.033333333333332327e+00 3.398860052801474296e+00
3.999999999999999112e+00 3.398860052801474296e+00
3.966666666666665897e+00 3.398860052801474296e+00
3.933333333333332682e+00 3.398860052801474296e+00
3.899999999999999023e+00 3.398860052801474296e+00
3.866666666666665808e+00 3.398860052801474296e+00
3.833333333333332593e+00 3.398860052801474296e+00
3.799999999999998934e+00 3.398860052801474296e+00
3.766666666666665719e+00 3.398860052801474296e+00
3.733333333333332504e+00 3.398860052801474296e+00
3.699999999999999289e+00 3.398860052801474296e+00
3.666666666666666075e+00 3.398860052801474296e+00
3.633333333333332416e+00 3.398860052801474296e+00
3.599999999999999201e+00 3.398860052801474296e+00
3.566666666666665986e+00 3.398860052801474296e+00
3.533333333333332327e+00 3.398860052801474296e+00
3.499999999999999112e+00 3.398860052801474296e+00
3.466666666666665897e+00 3.398860052801474296e+00
3.433333333333332682e+00 3.398860052801474296e+00
3.399999999999999467e+00 3.398860052801474296e+00
3.366666666666665808e+00 3.398860052801474296e+00
3.333333333333332593e+00 3.398860052801474296e+00
3.299999999999999378e+00 3.398860052801474296e+00
3.266666666666665719e+00 3.398860052801474296e+00
3.233333333333332504e+00 3.398860052801474296e+00
3.199999999999999289e+00 3.398860052801474296e+00
3.166666666666666075e+00 3.398860052801474296e+00
3.133333333333332860e+00 3.398860052801474296e+00
3.099999999999999201e+00 3.398860052801474296e+00
3.066666666666665986e+00 3.398860052801474296e+00
3.033333333333332771e+00 3.398860052801474296e+00
2.999999999999999112e+00 3.398860052801474296e+00
2.966666666666665897e+00 3.398860052801474296e+00
2.933333333333332682e+00 3.398860052801474296e+00
2.899999999999999467e+00 3.398860052801474296e+00
2.866666666666666252e+00 3.398860052801474296e+00
2.833333333333332593e+00 3.398860052801474296e+00
2.799999999999999378e+00 3.398860052801474296e+00
2.766666666666666163e+00 3.398860052801474296e+00
2.733333333333332504e+00 3.398860052801474296e+00
2.699999999999999289e+00 3.398860052801474296e+00
2.666666666666666075e+00 3.398860052801474296e+00
2.633333333333332860e+00 3.398860052801474296e+00
2.599999999999999645e+00 3.398860052801474296e+00
2.566666666666665986e+00 3.398860052801474296e+00
2.533333333333332771e+00 3.398860052801474296e+00
2.499999999999999556e+00 3.398860052801474296e+00
2.466666666666665897e+00 3.398860052801474296e+00
2.433333333333332682e+00 3.398860052801474296e+00
2.399999999999999467e+00 3.398860052801474296e+00
2.366666666666666252e+00 3.398860052801474296e+00
2.333333333333333037e+00 3.398860052801474296e+00
2.299999999999999378e+00 3.398860052801474296e+00
2.266666666666666163e+00 3.398860052801474296e+00
2.233333333333332948e+00 3.398860052801474296e+00
2.199999999999999289e+00 3.398860052801474296e+00
2.166666666666666075e+00 3.398860052801474296e+00
2.133333333333332860e+00 3.398860052801474296e+00
2.099999999999999645e+00 3.398860052801474296e+00
2.066666666666666430e+00 3.398860052801474296e+00
2.033333333333332771e+00 3.398860052801474296e+00
1.999999999999999556e+00 3.398860052801474296e+00
1.966666666666665897e+00 3.398860052801474296e+00
1.933333333333332682e+00 3.398860052801474296e+00
1.899999999999999467e+00 3.398860052801474296e+00
1.866666666666666252e+00 3.398860052801474296e+00
1.833333333333333037e+00 3.398860052801474296e+00
1.799999999999999822e+00 3.398860052801474296e+00
1.766666666666666607e+00 3.398860052801474296e+00
1.733333333333333393e+00 3.398860052801474296e+00
1.700000000000000178e+00 3.398860052801474296e+00
1.666666666666666075e+00 3.398860052801474296e+00
1.633333333333332860e+00 3.398860052801474296e+00
1.599999999999999645e+00 3.398860052801474296e+00
1.566666666666666430e+00 3.398860052801474296e+00
1.533333333333333215e+00 3.398860052801474296e+00
1.499999999999999112e+00 3.398860052801474296e+00
1.466666666666665897e+00 3.398860052801474296e+00
1.433333333333332682e+00 3.398860052801474296e+00
1.399999999999999467e+00 3.398860052801474296e+00
1.366666666666666252e+00 3.398860052801474296e+00
1.333333333333333037e+00 3.398860052801474296e+00
1.299999999999999822e+00 3.398860052801474296e+00
1.266666666666666607e+00 3.398860052801474296e+00
1.233333333333333393e+00 3.398860052801474296e+00
1.200000000000000178e+00 3.398860052801474296e+00
1.166666666666666963e+00 3.398860052801474296e+00
1.133333333333332860e+00 3.398860052801474296e+00
1.099999999999999645e+00 3.398860052801474296e+00
1.066666666666666430e+00 3.398860052801474296e+00
1.033333333333333215e+00 3.398860052801474296e+00
1.000000000000000000e+00 3.398860052801474296e+00
9.666666666666667851e-01 3.398860052801474296e+00
9.333333333333326820e-01 3.398860052801474296e+00
8.999999999999994671e-01 3.398860052801474296e+00
8.666666666666662522e-01 3.398860052801474296e+00
8.333333333333330373e-01 3.398860052801474296e+00
7.999999999999998224e-01 3.398860052801474296e+00
7.666666666666666075e-01 3.398860052801474296e+00
7.333333333333333925e-01 3.398860052801474296e+00
7.000000000000001776e-01 3.398860052801474296e+00
6.666666666666669627e-01 3.398860052801474296e+00
6.333333333333328596e-01 3.398860052801474296e+00
5.999999999999996447e-01 3.398860052801474296e+00
5.666666666666664298e-01 3.398860052801474296e+00
5.333333333333332149e-01 3.398860052801474296e+00
5.000000000000000000e-01 3.398860052801474296e+00
4.666666666666667851e-01 3.398860052801474296e+00
4.333333333333335702e-01 3.398860052801474296e+00
3.999999999999994671e-01 3.398860052801474296e+00
3.666666666666662522e-01 3.398860052801474296e+00
3.333333333333330373e-01 3.398860052801474296e+00
2.999999999999998224e-01 3.398860052801474296e+00
2.666666666666666075e-01 3.398860052801474296e+00
2.333333333333333925e-01 3.398860052801474296e+00
2.000000000000001776e-01 3.398860052801474296e+00
1.666666666666669627e-01 3.398860052801474296e+00
1.333333333333337478e-01 3.398860052801474296e+00
9.999999999999964473e-02 3.398860052801474296e+00
6.666666666666642982e-02 3.398860052801474296e+00
3.333333333333321491e-02 3.398860052801474296e+00
0.000000000000000000e+00 3.398860052801474296e+00
0.000000000000000000e+00 3.398860052801474296e+00
0.000000000000000000e+00 3.370411859037641733e+00
0.000000000000000000e+00 3.341963665273809170e+00
0.000000000000000000e+00 3.313515471509976607e+00
0.000000000000000000e+00 3.285067277746144043e+00
0.000000000000000000e+00 3.256619083982311480e+00
0.000000000000000000e+00 3.228170890218479361e+00
0.000000000000000000e+00 3.199722696454646798e+00
0.000000000000000000e+00 3.171274502690814234e+00
0.000000000000000000e+00 3.142826308926981671e+00
0.000000000000000000e+00 3.114378115163149108e+00
0.000000000000000000e+00 3.085929921399316544e+00
0.000000000000000000e+00 3.057481727635484425e+00
0.000000000000000000e+00 3.029033533871651862e+00
0.000000000000000000e+00 3.000585340107819299e+00
0.000000000000000000e+00 2.972137146343986736e+00
0.000000000000000000e+00 2.943688952580154172e+00
0.000000000000000000e+00 2.915240758816321609e+00
0.000000000000000000e+00 2.886792565052489046e+00
0.000000000000000000e+00 2.858344371288656482e+00
0.000000000000000000e+00 2.829896177524823919e+00
0.000000000000000000e+00 2.801447983760991356e+00
0.000000000000000000e+00 2.774860886785447178e+00
0.000000000000000000e+00 2.750013132602695087e+00
0.000000000000000000e+00 2.726790932431899073e+00
0.000000000000000000e+00 2.705087941618071312e+00
0.000000000000000000e+00 2.684804772633185177e+00
0.000000000000000000e+00 2.665848539937029749e+00
0.000000000000000000e+00 2.648132434613520214e+00
0.000000000000000000e+00 2.631575326834539652e+00
0.000000000000000000e+00 2.616101394330819119e+00
0.000000000000000000e+00 2.601639775168463675e+00
0.000000000000000000e+00 2.588124243241028299e+00
0.000000000000000000e+00 2.575492904991088849e+00
0.000000000000000000e+00 2.563687915972454157e+00
0.000000000000000000e+00 2.552655215955038415e+00
0.000000000000000000e+00 2.542344281359322444e+00
0.000000000000000000e+00 2.532707893886691153e+00
0.000000000000000000e+00 2.523701924286100962e+00
0.000000000000000000e+00 2.515285130266857738e+00
0.000000000000000000e+00 2.507418967632051299e+00
0.000000000000000000e+00 2.500067413767745883e+00
0.000000000000000000e+00 2.493196802679610080e+00
0.000000000000000000e+00 2.486775670821539386e+00
0.000000000000000000e+00 2.480774613010257923e+00
0.000000000000000000e+00 2.475166147766069802e+00
0.000000000000000000e+00 2.469924591463090735e+00
0.000000000000000000e+00 2.465025940712642250e+00
0.000000000000000000e+00 2.460447762441195785e+00
0.000000000000000000e+00 2.456169091159469797e+00
0.000000000000000000e+00 2.452170332952249066e+00
0.000000000000000000e+00 2.448433175749239243e+00
0.000000000000000000e+00 2.444940505466052461e+00
0.000000000000000000e+00 2.441676327631298271e+00
0.000000000000000000e+00 2.438625694140874156e+00
0.000000000000000000e+00 2.435774634804029226e+00
0.000000000000000000e+00 2.433110093367725213e+00
0.000000000000000000e+00 2.430619867726319772e+00
0.000000000000000000e+00 2.428292554042763118e+00
0.000000000000000000e+00 2.426117494525420692e+00
0.000000000000000000e+00 2.424084728621362039e+00
0.000000000000000000e+00 2.422184947402616029e+00
0.000000000000000000e+00 2.420409450936498175e+00
0.000000000000000000e+00 2.418750108444799096e+00
0.000000000000000000e+00 2.417199321069379181e+00
0.000000000000000000e+00 2.415749987073660066e+00
0.000000000000000000e+00 2.414395469320651522e+00
0.000000000000000000e+00 2.413129564878587097e+00
0.000000000000000000e+00 2.411946476614975854e+00
0.000000000000000000e+00 2.410840786648983602e+00
0.000000000000000000e+00 2.409807431540579969e+00
0.000000000000000000e+00 2.408841679102819544e+00
0.000000000000000000e+00 2.407939106731080692e+00
0.000000000000000000e+00 2.407095581150016539e+00
0.000000000000000000e+00 2.406307239485470539e+00
0.000000000000000000e+00 2.405570471574679736e+00
0.000000000000000000e+00 2.404881903433754076e+00
0.000000000000000000e+00 2.404238381806720337e+00
0.000000000000000000e+00 2.403636959725380606e+00
0.000000000000000000e+00 2.403074883013847973e+00
0.000000000000000000e+00 2.402549577675967551e+00
0.000000000000000000e+00 2.402058638107854360e+00
0.000000000000000000e+00 2.401599816081580574e+00
0.000000000000000000e+00 2.401171010449548948e+00
0.000000000000000000e+00 2.400770257522416795e+00
0.000000000000000000e+00 2.400395722076498650e+00
0.000000000000000000e+00 2.400045688949472567e+00
0.000000000000000000e+00 2.399718555185896829e+00
0.000000000000000000e+00 2.399412822696573411e+00
0.000000000000000000e+00 2.399127091398140621e+00
0.000000000000000000e+00 2.398860052801474296e+00
4.597552031362435798e+01 9.854065365819355549e-01
4.597552031362435798e+01 9.860510218220261969e-01
4.597552031362435798e+01 9.867406210289231261e-01
4.597552031362435798e+01 9.874784921803028137e-01
4.597552031362435798e+01 9.882680143122792860e-01
4.597552031362435798e+01 9.891128029934939114e-01
4.597552031362435798e+01 9.900167268823936162e-01
4.597552031362435798e+01 9.909839254435162115e-01
4.597552031362435798e+01 9.920188279039174883e-01
4.597552031362435798e+01 9.931261735365468635e-01
4.597552031362435798e+01 9.943110333634603837e-01
4.597552031362435798e+01 9.955788333782575883e-01
4.597552031362435798e+01 9.969353793940909370e-01
4.597552031362435798e+01 9.983868836310323402e-01
4.597552031362435798e+01 9.999399931645598372e-01
4.597552031362435798e+01 1.001601820365433992e+00
4.597552031362435798e+01 1.003379975470369612e+00
4.597552031362435798e+01 1.005282601432650580e+00
4.597552031362435798e+01 1.007318411212291265e+00
4.597552031362435798e+01 1.009496727676506778e+00
4.597552031362435798e+01 1.011827526293217261e+00
4.597552031362435798e+01 1.014321480813097587e+00
4.597552031362435798e+01 1.016990012149369571e+00
4.597552031362435798e+01 1.019845340679180756e+00
4.597552031362435798e+01 1.022900542206078400e+00
4.597552031362435798e+01 1.026169607839858999e+00
4.597552031362435798e+01 1.029667508068004222e+00
4.597552031362435798e+01 1.033410261312119660e+00
4.597552031362435798e+01 1.037415007283323254e+00
4.597552031362435798e+01 1.041700085472511139e+00
4.597552031362435798e+01 1.046285119134942043e+00
4.597552031362435798e+01 1.051191105153743033e+00
4.597552031362435798e+01 1.056440510193860094e+00
4.597552031362435798e+01 1.062057373586785536e+00
4.597552031362435798e+01 1.068067417417215559e+00
4.597552031362435798e+01 1.074498164315775828e+00
4.597552031362435798e+01 1.081379063497235338e+00
4.597552031362435798e+01 1.088741625621396869e+00
4.597552031362435798e+01 1.096619567094249792e+00
4.597552031362435798e+01 1.105048964470202399e+00
4.597552031362435798e+01 1.114068419662471721e+00
4.597552031362435798e+01 1.123719236718199843e+00
4.597552031362435798e+01 1.134045610967828965e+00
4.597552031362435798e+01 1.145094831414932290e+00
4.597552031362435798e+01 1.156917497293332708e+00
4.597552031362435798e+01 1.169567749783221089e+00
4.597552031362435798e+01 1.183103519947401594e+00
4.597552031362435798e+01 1.197586794023074885e+00
4.597552031362435798e+01 1.213083897284045420e+00
4.597552031362435798e+01 1.229665797773283664e+00
4.597552031362435798e+01 1.247408431296768594e+00
4.597552031362435798e+01 1.266393049166897544e+00
4.597552031362435798e+01 1.286706590287935548e+00
4.597552031362435798e+01 1.308442079287446269e+00
4.597552031362435798e+01 1.331699052516922555e+00
4.597552031362435798e+01 1.356584013872462302e+00
4.597552031362435798e+01 1.383210922522889907e+00
4.597552031362435798e+01 1.411701714778847316e+00
4.597552031362435798e+01 1.442186862492721655e+00
4.597552031362435798e+01 1.474805970546567480e+00
4.597552031362435798e+01 1.509708416164182276e+00
4.597552031362435798e+01 1.547054032975030191e+00
4.597552031362435798e+01 1.587013842962637478e+00
4.597552031362435798e+01 1.629770839649377301e+00
4.597552031362435798e+01 1.675520826104188732e+00
4.597552031362435798e+01 1.724473311610837278e+00
4.597552031362435798e+01 1.776852471102950970e+00
4.597552031362435798e+01 1.832898171759512529e+00
4.597552031362435798e+01 1.892867071462033923e+00
4.597552031362435798e+01 1.957033794143731242e+00
4.597552031362435798e+01 2.025692187413147494e+00
4.597552031362435798e+01 2.094350580682563745e+00
4.597552031362435798e+01 2.163008973951980440e+00
4.597552031362435798e+01 2.231667367221396692e+00
4.597552031362435798e+01 2.300325760490812943e+00
4.597552031362435798e+01 2.368984153760229638e+00
4.597552031362435798e+01 2.437642547029645446e+00
4.597552031362435798e+01 2.506300940299062141e+00
4.597552031362435798e+01 2.574959333568478392e+00
4.597552031362435798e+01 2.643617726837894644e+00
4.597552031362435798e+01 2.712276120107310895e+00
4.597552031362435798e+01 2.780934513376727146e+00
4.597552031362435798e+01 2.849592906646143842e+00
4.597552031362435798e+01 2.918251299915559649e+00
4.597552031362435798e+01 2.986909693184976344e+00
4.597552031362435798e+01 3.055568086454392596e+00
4.597552031362435798e+01 3.124226479723808847e+00
4.597552031362435798e+01 3.192884872993225098e+00
4.597552031362435798e+01 3.261543266262641794e+00
4.597552031362435798e+01 3.330201659532058045e+00
4.597552031362435798e+01 3.398860052801474296e+00
4.597552031362435798e+01 3.398860052801474296e+00
4.587527569174427811e+01 3.398860052801474296e+00
4.577503106986419823e+01 3.398860052801474296e+00
4.567478644798411835e+01 3.398860052801474296e+00
4.557454182610403848e+01 3.398860052801474296e+00
4.547429720422395860e+01 3.398860052801474296e+00
4.537405258234387873e+01 3.398860052801474296e+00
4.527380796046379885e+01 3.398860052801474296e+00
4.517356333858371897e+01 3.398860052801474296e+00
4.507331871670363910e+01 3.398860052801474296e+00
4.497307409482355922e+01 3.398860052801474296e+00
4.487282947294347935e+01 3.398860052801474296e+00
4.477258485106339947e+01 3.398860052801474296e+00
4.467234022918331959e+01 3.398860052801474296e+00
4.457209560730323972e+01 3.398860052801474296e+00
4.447185098542315984e+01 3.398860052801474296e+00
4.437160636354307996e+01 3.398860052801474296e+00
4.427136174166300009e+01 3.398860052801474296e+00
4.417111711978292021e+01 3.398860052801474296e+00
4.407087249790284034e+01 3.398860052801474296e+00
4.397062787602276046e+01 3.398860052801474296e+00
4.387038325414268058e+01 3.398860052801474296e+00
4.377013863226260071e+01 3.398860052801474296e+00
4.366989401038252083e+01 3.398860052801474296e+00
4.356964938850244096e+01 3.398860052801474296e+00
4.346940476662236108e+01 3.398860052801474296e+00
4.336916014474228120e+01 3.398860052801474296e+00
4.326891552286220133e+01 3.398860052801474296e+00
4.316867090098212145e+01 3.398860052801474296e+00
4.306842627910204158e+01 3.398860052801474296e+00
4.296818165722196170e+01 3.398860052801474296e+00
4.286793703534188182e+01 3.398860052801474296e+00
4.276769241346180195e+01 3.398860052801474296e+00
4.266744779158172207e+01 3.398860052801474296e+00
4.256720316970164220e+01 3.398860052801474296e+00
4.246695854782156232e+01 3.398860052801474296e+00
4.236671392594148244e+01 3.398860052801474296e+00
4.226646930406140257e+01 3.398860052801474296e+00
4.216622468218132269e+01 3.398860052801474296e+00
4.206598006030124282e+01 3.398860052801474296e+00
4.196573543842116294e+01 3.398860052801474296e+00
4.186549081654108306e+01 3.398860052801474296e+00
4.176524619466100319e+01 3.398860052801474296e+00
4.166500157278092331e+01 3.398860052801474296e+00
4.156475695090084344e+01 3.398860052801474296e+00
4.146451232902076356e+01 3.398860052801474296e+00
4.136426770714068368e+01 3.398860052801474296e+00
4.126402308526060381e+01 3.398860052801474296e+00
4.116377846338052393e+01 3.398860052801474296e+00
4.106353384150044405e+01 3.398860052801474296e+00
4.096328921962036418e+01 3.398860052801474296e+00
4.086304459774028430e+01 3.398860052801474296e+00
4.076279997586020443e+01 3.398860052801474296e+00
4.066255535398012455e+01 3.398860052801474296e+00
4.056231073210004467e+01 3.398860052801474296e+00
4.046206611021996480e+01 3.398860052801474296e+00
4.036182148833988492e+01 3.398860052801474296e+00
4.026157686645980505e+01 3.398860052801474296e+00
4.016133224457972517e+01 3.398860052801474296e+00
4.006108762269964529e+01 3.398860052801474296e+00
3.996084300081956542e+01 3.398860052801474296e+00
3.986059837893948554e+01 3.398860052801474296e+00
3.976035375705940567e+01 3.398860052801474296e+00
3.966010913517932579e+01 3.398860052801474296e+00
3.955986451329924591e+01 3.398860052801474296e+00
3.945961989141916604e+01 3.398860052801474296e+00
3.935937526953908616e+01 3.398860052801474296e+00
3.925913064765900629e+01 3.398860052801474296e+00
3.915888602577892641e+01 3.398860052801474296e+00
3.905864140389884653e+01 3.398860052801474296e+00
3.895839678201876666e+01 3.398860052801474296e+00
3.885815216013868678e+01 3.398860052801474296e+00
3.875790753825860691e+01 3.398860052801474296e+00
3.865766291637852703e+01 3.398860052801474296e+00
3.855741829449844715e+01 3.398860052801474296e+00
3.845717367261836728e+01 3.398860052801474296e+00
3.835692905073828740e+01 3.398860052801474296e+00
3.825668442885820753e+01 3.398860052801474296e+00
3.815643980697812765e+01 3.398860052801474296e+00
3.805619518509804777e+01 3.398860052801474296e+00
3.795595056321796079e+01 3.398860052801474296e+00
3.785570594133787381e+01 3.398860052801474296e+00
3.775546131945779393e+01 3.398860052801474296e+00
3.765521669757770695e+01 3.398860052801474296e+00
3.755497207569762708e+01 3.398860052801474296e+00
3.745472745381754009e+01 3.398860052801474296e+00
3.735448283193746022e+01 3.398860052801474296e+00
3.725423821005737324e+01 3.398860052801474296e+00
3.715399358817729336e+01 3.398860052801474296e+00
3.705374896629720638e+01 3.398860052801474296e+00
3.695350434441712650e+01 3.398860052801474296e+00
3.685325972253703952e+01 3.398860052801474296e+00
3.675301510065695965e+01 3.398860052801474296e+00
3.665277047877687266e+01 3.398860052801474296e+00
3.655252585689679279e+01 3.398860052801474296e+00
3.645228123501670581e+01 3.398860052801474296e+00
3.635203661313662593e+01 3.398860052801474296e+00
3.625179199125653895e+01 3.398860052801474296e+00
3.615154736937645907e+01 3.398860052801474296e+00
3.605130274749637209e+01 3.398860052801474296e+00
3.595105812561629222e+01 3.398860052801474296e+00
3.585081350373620523e+01 3.398860052801474296e+00
3.575056888185612536e+01 3.398860052801474296e+00
3.565032425997603838e+01 3.398860052801474296e+00
3.555007963809595850e+01 3.398860052801474296e+00
3.544983501621587152e+01 3.398860052801474296e+00
3.534959039433579164e+01 3.398860052801474296e+00
3.524934577245570466e+01 3.398860052801474296e+00
3.514910115057562479e+01 3.398860052801474296e+00
3.504885652869553780e+01 3.398860052801474296e+00
3.494861190681545793e+01 3.398860052801474296e+00
3.484836728493537095e+01 3.398860052801474296e+00
3.474812266305529107e+01 3.398860052801474296e+00
3.464787804117520409e+01 3.398860052801474296e+00
3.454763341929512421e+01 3.398860052801474296e+00
3.444738879741503723e+01 3.398860052801474296e+00
3.434714417553495736e+01 3.398860052801474296e+00
3.424689955365487037e+01 3.398860052801474296e+00
3.414665493177479050e+01 3.398860052801474296e+00
3.404641030989470352e+01 3.398860052801474296e+00
3.394616568801462364e+01 3.398860052801474296e+00
3.384592106613453666e+01 3.398860052801474296e+00
3.374567644425445678e+01 3.398860052801474296e+00
3.364543182237436980e+01 3.398860052801474296e+00
3.354518720049428993e+01 3.398860052801474296e+00
3.344494257861420294e+01 3.398860052801474296e+00
3.334469795673412307e+01 3.398860052801474296e+00
3.324445333485403609e+01 3.398860052801474296e+00
3.314420871297395621e+01 3.398860052801474296e+00
3.304396409109386923e+01 3.398860052801474296e+00
3.294371946921378935e+01 3.398860052801474296e+00
3.284347484733370237e+01 3.398860052801474296e+00
3.274323022545362250e+01 3.398860052801474296e+00
3.264298560357353551e+01 3.398860052801474296e+00
3.254274098169345564e+01 3.398860052801474296e+00
3.244249635981336866e+01 3.398860052801474296e+00
3.234225173793328878e+01 3.398860052801474296e+00
3.224200711605320180e+01 3.398860052801474296e+00
3.214176249417312192e+01 3.398860052801474296e+00
3.204151787229303494e+01 3.398860052801474296e+00
3.194127325041295506e+01 3.398860052801474296e+00
3.184102862853287164e+01 3.398860052801474296e+00
3.174078400665278821e+01 3.398860052801474296e+00
3.164053938477270478e+01 3.398860052801474296e+00
3.154029476289262135e+01 3.398860052801474296e+00
3.144005014101253792e+01 3.398860052801474296e+00
3.133980551913245449e+01 3.398860052801474296e+00
3.123956089725237106e+01 3.398860052801474296e+00
3.113931627537228763e+01 3.398860052801474296e+00
3.103907165349220421e+01 3.398860052801474296e+00
3.093882703161212078e+01 3.398860052801474296e+00
3.083858240973203735e+01 3.398860052801474296e+00
3.073833778785195392e+01 3.398860052801474296e+00
3.063809316597187049e+01 3.398860052801474296e+00
3.053784854409178706e+01 3.398860052801474296e+00
3.043760392221170363e+01 3.398860052801474296e+00
3.033735930033162020e+01 3.398860052801474296e+00
3.023711467845153678e+01 3.398860052801474296e+00
3.013687005657145335e+01 3.398860052801474296e+00
3.003662543469136992e+01 3.398860052801474296e+00
2.993638081281128649e+01 3.398860052801474296e+00
2.983613619093120306e+01 3.398860052801474296e+00
2.973589156905111963e+01 3.398860052801474296e+00
2.963564694717103620e+01 3.398860052801474296e+00
2.953540232529095277e+01 3.398860052801474296e+00
2.943515770341086935e+01 3.398860052801474296e+00
2.933491308153078592e+01 3.398860052801474296e+00
2.923466845965070249e+01 3.398860052801474296e+00
2.913442383777061906e+01 3.398860052801474296e+00
2.903417921589053563e+01 3.398860052801474296e+00
2.893393459401045220e+01 3.398860052801474296e+00
2.883368997213036877e+01 3.398860052801474296e+00
2.873344535025028534e+01 3.398860052801474296e+00
2.863320072837020192e+01 3.398860052801474296e+00
2.853295610649011849e+01 3.398860052801474296e+00
2.843271148461003506e+01 3.398860052801474296e+00
2.833246686272995163e+01 3.398860052801474296e+00
2.823222224084986820e+01 3.398860052801474296e+00
2.813197761896978477e+01 3.398860052801474296e+00
2.803173299708970134e+01 3.398860052801474296e+00
2.793148837520961791e+01 3.398860052801474296e+00
2.783124375332953448e+01 3.398860052801474296e+00
2.773099913144945106e+01 3.398860052801474296e+00
2.763075450956936763e+01 3.398860052801474296e+00
2.753050988768928420e+01 3.398860052801474296e+00
2.743026526580920077e+01 3.398860052801474296e+00
2.733002064392911734e+01 3.398860052801474296e+00
2.722977602204903391e+01 3.398860052801474296e+00
2.712953140016895048e+01 3.398860052801474296e+00
2.702928677828886705e+01 3.398860052801474296e+00
2.692904215640878363e+01 3.398860052801474296e+00
2.682879753452870020e+01 3.398860052801474296e+00
2.672855291264861677e+01 3.398860052801474296e+00
2.662830829076853334e+01 3.398860052801474296e+00
2.652806366888844991e+01 3.398860052801474296e+00
2.642781904700836648e+01 3.398860052801474296e+00
2.632757442512828305e+01 3.398860052801474296e+00
2.622732980324819962e+01 3.398860052801474296e+00
2.612708518136811620e+01 3.398860052801474296e+00
2.602684055948803277e+01 3.398860052801474296e+00
2.592659593760794934e+01 3.398860052801474296e+00
2.582635131572786591e+01 3.398860052801474296e+00
2.572610669384778248e+01 3.398860052801474296e+00
2.562586207196769905e+01 3.398860052801474296e+00
2.552561745008761562e+01 3.398860052801474296e+00
2.542537282820753219e+01 3.398860052801474296e+00
2.532512820632744877e+01 3.398860052801474296e+00
2.522488358444736534e+01 3.398860052801474296e+00
2.512463896256728191e+01 3.398860052801474296e+00
2.502439434068719848e+01 3.398860052801474296e+00
2.492414971880711505e+01 3.398860052801474296e+00
2.482390509692703162e+01 3.398860052801474296e+00
2.472366047504694819e+01 3.398860052801474296e+00
2.462341585316686476e+01 3.398860052801474296e+00
2.452317123128678134e+01 3.398860052801474296e+00
2.442292660940669791e+01 3.398860052801474296e+00
2.432268198752661448e+01 3.398860052801474296e+00
2.422243736564653105e+01 3.398860052801474296e+00
2.412219274376644762e+01 3.398860052801474296e+00
2.402194812188636419e+01 3.398860052801474296e+00
2.392170350000628076e+01 3.398860052801474296e+00
2.382145887812619733e+01 3.398860052801474296e+00
2.372121425624611391e+01 3.398860052801474296e+00
2.362096963436603048e+01 3.398860052801474296e+00
2.352072501248594705e+01 3.398860052801474296e+00
2.342048039060586362e+01 3.398860052801474296e+00
2.332023576872578019e+01 3.398860052801474296e+00
2.321999114684569676e+01 3.398860052801474296e+00
2.311974652496561333e+01 3.398860052801474296e+00
2.301950190308552990e+01 3.398860052801474296e+00
2.291925728120544647e+01 3.398860052801474296e+00
2.281901265932536305e+01 3.398860052801474296e+00
2.271876803744527962e+01 3.398860052801474296e+00
2.261852341556519619e+01 3.398860052801474296e+00
2.251827879368511276e+01 3.398860052801474296e+00
2.241803417180502933e+01 3.398860052801474296e+00
2.231778954992494590e+01 3.398860052801474296e+00
2.221754492804486247e+01 3.398860052801474296e+00
2.211730030616477904e+01 3.398860052801474296e+00
2.201705568428469562e+01 3.398860052801474296e+00
2.191681106240460863e+01 3.398860052801474296e+00
2.181656644052452521e+01 3.398860052801474296e+00
2.171632181864444178e+01 3.398860052801474296e+00
2.161607719676435835e+01 3.398860052801474296e+00
2.151583257488427492e+01 3.398860052801474296e+00
2.141558795300419149e+01 3.398860052801474296e+00
2.131534333112410806e+01 3.398860052801474296e+00
2.121509870924402463e+01 3.398860052801474296e+00
2.111485408736394120e+01 3.398860052801474296e+00
2.101460946548385778e+01 3.398860052801474296e+00
2.091436484360377435e+01 3.398860052801474296e+00
2.081412022172369092e+01 3.398860052801474296e+00
2.071387559984360749e+01 3.398860052801474296e+00
2.061363097796352406e+01 3.398860052801474296e+00
2.051338635608344063e+01 3.398860052801474296e+00
2.041314173420335720e+01 3.398860052801474296e+00
2.031289711232327377e+01 3.398860052801474296e+00
2.021265249044319035e+01 3.398860052801474296e+00
2.011240786856310692e+01 3.398860052801474296e+00
2.001216324668302349e+01 3.398860052801474296e+00
1.991191862480294006e+01 3.398860052801474296e+00
1.981363958374403467e+01 3.398860052801474296e+00
1.971728758270589310e+01 3.398860052801474296e+00
1.962282483659006616e+01 3.398860052801474296e+00
1.953021430118239365e+01 3.398860052801474296e+00
1.943941965862585164e+01 3.398860052801474296e+00
1.935040530317825969e+01 3.398860052801474296e+00
1.926313632724924929e+01 3.398860052801474296e+00
1.917757850771100436e+01 3.398860052801474296e+00
1.909369829247743056e+01 3.398860052801474296e+00
1.901146278734647765e+01 3.398860052801474296e+00
1.893083974310044226e+01 3.398860052801474296e+00
1.885179754285923437e+01 3.398860052801474296e+00
1.877430518968157713e+01 3.398860052801474296e+00
1.869833229440936506e+01 3.398860052801474296e+00
1.862384906375033111e+01 3.398860052801474296e+00
1.855082628859441840e+01 3.398860052801474296e+00
1.847923533255920958e+01 3.398860052801474296e+00
1.840904812075998720e+01 3.398860052801474296e+00
1.834023712879996282e+01 3.398860052801474296e+00
1.827277537197640811e+01 3.398860052801474296e+00
1.820663639469841399e+01 3.398860052801474296e+00
1.814179426011214602e+01 3.398860052801474296e+00
1.807822353992953168e+01 3.398860052801474296e+00
1.801589930445637933e+01 3.398860052801474296e+00
1.795479711281603130e+01 3.398860052801474296e+00
1.789489300336471445e+01 3.398860052801474296e+00
1.783616348429479359e+01 3.398860052801474296e+00
1.777858552442232210e+01 3.398860052801474296e+00
1.772213654415519102e+01 3.398860052801474296e+00
1.766679440663839884e+01 3.398860052801474296e+00
1.761253740907291743e+01 3.398860052801474296e+00
1.755934427420479693e+01 3.398860052801474296e+00
1.750719414198114876e+01 3.398860052801474296e+00
1.745606656136972745e+01 3.398860052801474296e+00
1.740594148233892469e+01 3.398860052801474296e+00
1.735581640330812192e+01 3.398860052801474296e+00
1.730569132427731915e+01 3.398860052801474296e+00
1.725556624524651639e+01 3.398860052801474296e+00
1.720544116621571362e+01 3.398860052801474296e+00
1.715531608718491086e+01 3.398860052801474296e+00
1.710519100815410809e+01 3.398860052801474296e+00
1.705506592912330532e+01 3.398860052801474296e+00
1.700494085009250256e+01 3.398860052801474296e+00
1.695481577106169979e+01 3.398860052801474296e+00
1.690469069203089703e+01 3.398860052801474296e+00
1.685456561300009426e+01 3.398860052801474296e+00
1.680444053396929149e+01 3.398860052801474296e+00
1.675431545493848873e+01 3.398860052801474296e+00
1.670419037590768596e+01 3.398860052801474296e+00
1.665406529687688320e+01 3.398860052801474296e+00
1.660394021784608043e+01 3.398860052801474296e+00
1.655381513881527766e+01 3.398860052801474296e+00
1.650369005978447490e+01 3.398860052801474296e+00
1.645356498075367213e+01 3.398860052801474296e+00
1.640343990172286937e+01 3.398860052801474296e+00
1.635331482269206660e+01 3.398860052801474296e+00
1.630318974366126383e+01 3.398860052801474296e+00
1.625306466463046107e+01 3.398860052801474296e+00
1.620293958559965830e+01 3.398860052801474296e+00
1.615281450656885553e+01 3.398860052801474296e+00
1.610268942753805277e+01 3.398860052801474296e+00
1.605256434850725000e+01 3.398860052801474296e+00
1.600243926947644724e+01 3.398860052801474296e+00
1.595231419044564447e+01 3.398860052801474296e+00
1.590218911141484170e+01 3.398860052801474296e+00
1.585206403238403894e+01 3.398860052801474296e+00
1.580193895335323617e+01 3.398860052801474296e+00
1.575181387432243341e+01 3.398860052801474296e+00
1.570168879529163064e+01 3.398860052801474296e+00
1.565156371626082787e+01 3.398860052801474296e+00
1.560143863723002511e+01 3.398860052801474296e+00
1.555131355819922234e+01 3.398860052801474296e+00
1.550118847916841958e+01 3.398860052801474296e+00
1.545106340013761681e+01 3.398860052801474296e+00
1.540093832110681404e+01 3.398860052801474296e+00
1.535081324207601128e+01 3.398860052801474296e+00
1.530068816304520851e+01 3.398860052801474296e+00
1.525056308401440575e+01 3.398860052801474296e+00
1.520043800498360298e+01 3.398860052801474296e+00
1.515031292595280021e+01 3.398860052801474296e+00
1.510018784692199745e+01 3.398860052801474296e+00
1.505006276789119468e+01 3.398860052801474296e+00
1.499993768886039192e+01 3.398860052801474296e+00
1.494981260982958915e+01 3.398860052801474296e+00
1.489968753079878638e+01 3.398860052801474296e+00
1.484956245176798362e+01 3.398860052801474296e+00
1.479943737273718085e+01 3.398860052801474296e+00
1.474931229370637809e+01 3.398860052801474296e+00
1.469918721467557532e+01 3.398860052801474296e+00
1.464906213564477255e+01 3.398860052801474296e+00
1.459893705661396979e+01 3.398860052801474296e+00
1.454881197758316702e+01 3.398860052801474296e+00
1.449868689855236426e+01 3.398860052801474296e+00
1.444856181952156149e+01 3.398860052801474296e+00
1.439843674049075872e+01 3.398860052801474296e+00
1.434831166145995596e+01 3.398860052801474296e+00
1.429818658242915319e+01 3.398860052801474296e+00
1.424806150339835042e+01 3.398860052801474296e+00
1.419793642436754766e+01 3.398860052801474296e+00
1.414781134533674489e+01 3.398860052801474296e+00
1.409768626630594213e+01 3.398860052801474296e+00
1.404756118727513936e+01 3.398860052801474296e+00
1.399743610824433659e+01 3.398860052801474296e+00
1.394731102921353383e+01 3.398860052801474296e+00
1.389718595018273106e+01 3.398860052801474296e+00
1.384706087115192652e+01 3.398860052801474296e+00
1.379693579212112198e+01 3.398860052801474296e+00
1.374681071309031921e+01 3.398860052801474296e+00
1.369668563405951645e+01 3.398860052801474296e+00
1.364656055502871190e+01 3.398860052801474296e+00
1.359643547599790736e+01 3.398860052801474296e+00
1.354631039696710459e+01 3.398860052801474296e+00
1.349618531793630183e+01 3.398860052801474296e+00
1.344606023890549729e+01 3.398860052801474296e+00
1.339593515987469274e+01 3.398860052801474296e+00
1.334581008084388998e+01 3.398860052801474296e+00
1.329568500181308721e+01 3.398860052801474296e+00
1.324555992278228267e+01 3.398860052801474296e+00
1.319543484375147813e+01 3.398860052801474296e+00
1.314530976472067536e+01 3.398860052801474296e+00
1.309518468568987259e+01 3.398860052801474296e+00
1.304505960665906805e+01 3.398860052801474296e+00
1.299493452762826351e+01 3.398860052801474296e+00
1.294480944859746074e+01 3.398860052801474296e+00
1.289468436956665798e+01 3.398860052801474296e+00
1.284455929053585344e+01 3.398860052801474296e+00
1.279443421150504889e+01 3.398860052801474296e+00
1.274430913247424613e+01 3.398860052801474296e+00
1.269418405344344336e+01 3.398860052801474296e+00
1.264405897441263882e+01 3.398860052801474296e+00
1.259393389538183428e+01 3.398860052801474296e+00
1.254380881635103151e+01 3.398860052801474296e+00
1.249368373732022874e+01 3.398860052801474296e+00
1.244355865828942420e+01 3.398860052801474296e+00
1.239343357925861966e+01 3.398860052801474296e+00
1.234330850022781689e+01 3.398860052801474296e+00
1.229318342119701413e+01 3.398860052801474296e+00
1.224305834216620958e+01 3.398860052801474296e+00
1.219293326313540504e+01 3.398860052801474296e+00
1.214280818410460228e+01 3.398860052801474296e+00
1.209268310507379951e+01 3.398860052801474296e+00
1.204255802604299497e+01 3.398860052801474296e+00
1.199243294701219043e+01 3.398860052801474296e+00
1.194230786798138766e+01 3.398860052801474296e+00
1.189218278895058489e+01 3.398860052801474296e+00
1.184205770991978035e+01 3.398860052801474296e+00
1.179193263088897581e+01 3.398860052801474296e+00
1.174180755185817304e+01 3.398860052801474296e+00
1.169168247282737028e+01 3.398860052801474296e+00
1.164155739379656573e+01 3.398860052801474296e+00
1.159143231476576119e+01 3.398860052801474296e+00
1.154130723573495843e+01 3.398860052801474296e+00
1.149118215670415566e+01 3.398860052801474296e+00
1.144105707767335112e+01 3.398860052801474296e+00
1.139093199864254657e+01 3.398860052801474296e+00
1.134080691961174381e+01 3.398860052801474296e+00
1.129068184058094104e+01 3.398860052801474296e+00
1.124055676155013650e+01 3.398860052801474296e+00
1.119043168251933196e+01 3.398860052801474296e+00
1.114030660348852919e+01 3.398860052801474296e+00
1.109018152445772643e+01 3.398860052801474296e+00
1.104005644542692188e+01 3.398860052801474296e+00
1.098993136639611734e+01 3.398860052801474296e+00
1.093980628736531457e+01 3.398860052801474296e+00
1.088968120833451181e+01 3.398860052801474296e+00
1.083955612930370727e+01 3.398860052801474296e+00
1.078943105027290272e+01 3.398860052801474296e+00
1.073930597124209996e+01 3.398860052801474296e+00
1.068918089221129719e+01 3.398860052801474296e+00
1.063905581318049265e+01 3.398860052801474296e+00
1.058893073414968811e+01 3.398860052801474296e+00
1.053880565511888534e+01 3.398860052801474296e+00
1.048868057608808257e+01 3.398860052801474296e+00
1.043855549705727803e+01 3.398860052801474296e+00
1.038843041802647349e+01 3.398860052801474296e+00
1.033830533899567072e+01 3.398860052801474296e+00
1.028818025996486796e+01 3.398860052801474296e+00
1.023805518093406342e+01 3.398860052801474296e+00
1.018793010190325887e+01 3.398860052801474296e+00
1.013780502287245611e+01 3.398860052801474296e+00
1.008767994384165334e+01 3.398860052801474296e+00
1.003755486481084880e+01 3.398860052801474296e+00
9.987429785780044256e+00 3.398860052801474296e+00
9.937304706749241490e+00 3.398860052801474296e+00
9.887179627718438724e+00 3.398860052801474296e+00
9.837054548687634181e+00 3.398860052801474296e+00
9.786929469656829639e+00 3.398860052801474296e+00
9.736804390626026873e+00 3.398860052801474296e+00
9.686679311595224107e+00 3.398860052801474296e+00
9.636554232564419564e+00 3.398860052801474296e+00
9.586429153533615022e+00 3.398860052801474296e+00
9.536304074502812256e+00 3.398860052801474296e+00
9.486178995472009490e+00 3.398860052801474296e+00
9.436053916441204947e+00 3.398860052801474296e+00
9.385928837410400405e+00 3.398860052801474296e+00
9.335803758379597639e+00 3.398860052801474296e+00
9.285678679348794873e+00 3.398860052801474296e+00
9.235553600317990330e+00 3.398860052801474296e+00
9.185428521287185788e+00 3.398860052801474296e+00
9.135303442256383022e+00 3.398860052801474296e+00
9.085178363225580256e+00 3.398860052801474296e+00
9.035053284194775713e+00 3.398860052801474296e+00
8.984928205163971171e+00 3.398860052801474296e+00
8.934803126133168405e+00 3.398860052801474296e+00
8.884678047102365639e+00 3.398860052801474296e+00
8.834552968071561097e+00 3.398860052801474296e+00
8.784427889040756554e+00 3.398860052801474296e+00
8.734302810009953788e+00 3.398860052801474296e+00
8.684177730979151022e+00 3.398860052801474296e+00
8.634052651948346480e+00 3.398860052801474296e+00
8.583927572917541937e+00 3.398860052801474296e+00
8.533802493886739171e+00 3.398860052801474296e+00
8.483677414855936405e+00 3.398860052801474296e+00
8.433552335825131863e+00 3.398860052801474296e+00
8.383427256794327320e+00 3.398860052801474296e+00
8.333302177763524554e+00 3.398860052801474296e+00
8.283177098732721788e+00 3.398860052801474296e+00
8.233052019701917246e+00 3.398860052801474296e+00
8.182926940671112703e+00 3.398860052801474296e+00
8.132801861640309937e+00 3.398860052801474296e+00
8.082676782609507171e+00 3.398860052801474296e+00
8.032551703578702629e+00 3.398860052801474296e+00
7.982426624547898975e+00 3.398860052801474296e+00
7.932301545517095320e+00 3.398860052801474296e+00
7.882176466486292554e+00 3.398860052801474296e+00
7.832051387455488900e+00 3.398860052801474296e+00
7.781926308424685246e+00 3.398860052801474296e+00
7.731801229393882480e+00 3.398860052801474296e+00
7.681676150363078825e+00 3.398860052801474296e+00
7.631551071332275171e+00 3.398860052801474296e+00
7.581425992301471517e+00 3.398860052801474296e+00
7.531300913270667863e+00 3.398860052801474296e+00
7.481175834239865097e+00 3.398860052801474296e+00
7.431050755209061442e+00 3.398860052801474296e+00
7.380925676178257788e+00 3.398860052801474296e+00
7.330800597147455022e+00 3.398860052801474296e+00
7.280675518116651368e+00 3.398860052801474296e+00
7.230550439085847714e+00 3.398860052801474296e+00
7.180425360055044059e+00 3.398860052801474296e+00
7.130300281024240405e+00 3.398860052801474296e+00
7.080175201993437639e+00 3.398860052801474296e+00
7.030050122962633985e+00 3.398860052801474296e+00
6.979925043931830331e+00 3.398860052801474296e+00
6.929799964901027565e+00 3.398860052801474296e+00
6.879674885870223910e+00 3.398860052801474296e+00
6.829549806839420256e+00 3.398860052801474296e+00
6.779424727808616602e+00 3.398860052801474296e+00
6.729299648777812948e+00 3.398860052801474296e+00
6.679174569747010182e+00 3.398860052801474296e+00
6.629545778627402797e+00 3.398860052801474296e+00
6.580408361677296369e+00 3.398860052801474296e+00
6.531757453805903779e+00 3.398860052801474296e+00
6.483588238091654077e+00 3.398860052801474296e+00
6.435895945305268206e+00 3.398860052801474296e+00
6.388675853437558949e+00 3.398860052801474296e+00
6.341923287231906237e+00 3.398860052801474296e+00
6.295633617721359876e+00 3.398860052801474296e+00
6.249802261770323497e+00 3.398860052801474296e+00
6.204424681620781534e+00 3.398860052801474296e+00
6.159496384443018613e+00 3.398860052801474296e+00
6.115012921890777164e+00 3.398860052801474296e+00
6.070969889660835506e+00 3.398860052801474296e+00
6.027362927056932662e+00 3.398860052801474296e+00
5.984187716558019510e+00 3.398860052801474296e+00
5.941439983390778501e+00 3.398860052801474296e+00
5.899115495106380891e+00 3.398860052801474296e+00
5.857210061161433501e+00 3.398860052801474296e+00
5.815719532503069722e+00 3.398860052801474296e+00
5.774639801158154562e+00 3.398860052801474296e+00
5.733966799826555771e+00 3.398860052801474296e+00
5.693696501478437533e+00 3.398860052801474296e+00
5.653824918955549172e+00 3.398860052801474296e+00
5.614348104576451171e+00 3.398860052801474296e+00
5.575262149745660700e+00 3.398860052801474296e+00
5.536563184566660745e+00 3.398860052801474296e+00
5.498247377458740814e+00 3.398860052801474296e+00
5.460310934777631076e+00 3.398860052801474296e+00
5.422750100439898802e+00 3.398860052801474296e+00
5.385561155551054746e+00 3.398860052801474296e+00
5.348740418037347233e+00 3.398860052801474296e+00
5.312284242281202218e+00 3.398860052801474296e+00
5.276189018760266691e+00 3.398860052801474296e+00
5.240451173690032327e+00 3.398860052801474296e+00
5.205067168669999411e+00 3.398860052801474296e+00
5.170033500333332199e+00 3.398860052801474296e+00
5.135346699999999487e+00 3.398860052801474296e+00
5.101003333333332890e+00 3.398860052801474296e+00
5.066999999999999282e+00 3.398860052801474296e+00
5.033333333333332327e+00 3.398860052801474296e+00
4.999999999999999112e+00 3.398860052801474296e+00
4.966666666666665897e+00 3.398860052801474296e+00
4.933333333333331794e+00 3.398860052801474296e+00
4.899999999999998579e+00 3.398860052801474296e+00
4.866666666666665364e+00 3.398860052801474296e+00
4.833333333333332149e+00 3.398860052801474296e+00
4.799999999999998934e+00 3.398860052801474296e+00
4.766666666666665719e+00 3.398860052801474296e+00
4.733333333333332504e+00 3.398860052801474296e+00
4.699999999999999289e+00 3.398860052801474296e+00
4.666666666666666075e+00 3.398860052801474296e+00
4.633333333333331971e+00 3.398860052801474296e+00
4.599999999999998757e+00 3.398860052801474296e+00
4.566666666666665542e+00 3.398860052801474296e+00
4.533333333333332327e+00 3.398860052801474296e+00
4.499999999999999112e+00 3.398860052801474296e+00
4.466666666666665897e+00 3.398860052801474296e+00
4.433333333333332682e+00 3.398860052801474296e+00
4.399999999999998579e+00 3.398860052801474296e+00
4.366666666666665364e+00 3.398860052801474296e+00
4.333333333333332149e+00 3.398860052801474296e+00
4.299999999999998934e+00 3.398860052801474296e+00
4.266666666666665719e+00 3.398860052801474296e+00
4.233333333333332504e+00 3.398860052801474296e+00
4.199999999999999289e+00 3.398860052801474296e+00
4.166666666666666075e+00 3.398860052801474296e+00
4.133333333333332860e+00 3.398860052801474296e+00
4.099999999999998757e+00 3.398860052801474296e+00
4.066666666666665542e+00 3.398860052801474296e+00
4.033333333333332327e+00 3.398860052801474296e+00
3.999999999999999112e+00 3.398860052801474296e+00
3.966666666666665897e+00 3.398860052801474296e+00
3.933333333333332682e+00 3.398860052801474296e+00
3.899999999999999023e+00 3.398860052801474296e+00
3.866666666666665808e+00 3.398860052801474296e+00
3.833333333333332593e+00 3.398860052801474296e+00
3.799999999999998934e+00 3.398860052801474296e+00
3.766666666666665719e+00 3.398860052801474296e+00
3.733333333333332504e+00 3.398860052801474296e+00
3.699999999999999289e+00 3.398860052801474296e+00
3.666666666666666075e+00 3.398860052801474296e+00
3.633333333333332416e+00 3.398860052801474296e+00
3.599999999999999201e+00 3.398860052801474296e+00
3.566666666666665986e+00 3.398860052801474296e+00
3.533333333333332327e+00 3.398860052801474296e+00
3.499999999999999112e+00 3.398860052801474296e+00
3.466666666666665897e+00 3.398860052801474296e+00
3.433333333333332682e+00 3.398860052801474296e+00
3.399999999999999467e+00 3.398860052801474296e+00
3.366666666666665808e+00 3.398860052801474296e+00
3.333333333333332593e+00 3.398860052801474296e+00
3.299999999999999378e+00 3.398860052801474296e+00
3.266666666666665719e+00 3.398860052801474296e+00
3.233333333333332504e+00 3.398860052801474296e+00
3.199999999999999289e+00 3.398860052801474296e+00
3.166666666666666075e+00 3.398860052801474296e+00
3.133333333333332860e+00 3.398860052801474296e+00
3.099999999999999201e+00 3.398860052801474296e+00
3.066666666666665986e+00 3.398860052801474296e+00
3.033333333333332771e+00 3.398860052801474296e+00
2.999999999999999112e+00 3.398860052801474296e+00
2.966666666666665897e+00 3.398860052801474296e+00
2.933333333333332682e+00 3.398860052801474296e+00
2.899999999999999467e+00 3.398860052801474296e+00
2.866666666666666252e+00 3.398860052801474296e+00
2.833333333333332593e+00 3.398860052801474296e+00
2.799999999999999378e+00 3.398860052801474296e+00
2.766666666666666163e+00 3.398860052801474296e+00
2.733333333333332504e+00 3.398860052801474296e+00
2.699999999999999289e+00 3.398860052801474296e+00
2.666666666666666075e+00 3.398860052801474296e+00
2.633333333333332860e+00 3.398860052801474296e+00
2.599999999999999645e+00 3.398860052801474296e+00
2.566666666666665986e+00 3.398860052801474296e+00
2.533333333333332771e+00 3.398860052801474296e+00
2.499999999999999556e+00 3.398860052801474296e+00
2.466666666666665897e+00 3.398860052801474296e+00
2.433333333333332682e+00 3.398860052801474296e+00
2.399999999999999467e+00 3.398860052801474296e+00
2.366666666666666252e+00 3.398860052801474296e+00
2.333333333333333037e+00 3.398860052801474296e+00
2.299999999999999378e+00 3.398860052801474296e+00
2.266666666666666163e+00 3.398860052801474296e+00
2.233333333333332948e+00 3.398860052801474296e+00
2.199999999999999289e+00 3.398860052801474296e+00
2.166666666666666075e+00 3.398860052801474296e+00
2.133333333333332860e+00 3.398860052801474296e+00
2.099999999999999645e+00 3.398860052801474296e+00
2.066666666666666430e+00 3.398860052801474296e+00
2.033333333333332771e+00 3.398860052801474296e+00
1.999999999999999556e+00 3.398860052801474296e+00
1.966666666666665897e+00 3.398860052801474296e+00
1.933333333333332682e+00 3.398860052801474296e+00
1.899999999999999467e+00 3.398860052801474296e+00
1.866666666666666252e+00 3.398860052801474296e+00
1.833333333333333037e+00 3.398860052801474296e+00
1.799999999999999822e+00 3.398860052801474296e+00
1.766666666666666607e+00 3.398860052801474296e+00
1.733333333333333393e+00 3.398860052801474296e+00
1.700000000000000178e+00 3.398860052801474296e+00
1.666666666666666075e+00 3.398860052801474296e+00
1.633333333333332860e+00 3.398860052801474296e+00
1.599999999999999645e+00 3.398860052801474296e+00
1.566666666666666430e+00 3.398860052801474296e+00
1.533333333333333215e+00 3.398860052801474296e+00
1.499999999999999112e+00 3.398860052801474296e+00
1.466666666666665897e+00 3.398860052801474296e+00
1.433333333333332682e+00 3.398860052801474296e+00
1.399999999999999467e+00 3.398860052801474296e+00
1.366666666666666252e+00 3.398860052801474296e+00
1.333333333333333037e+00 3.398860052801474296e+00
1.299999999999999822e+00 3.398860052801474296e+00
1.266666666666666607e+00 3.398860052801474296e+00
1.233333333333333393e+00 3.398860052801474296e+00
1.200000000000000178e+00 3.398860052801474296e+00
1.166666666666666963e+00 3.398860052801474296e+00
1.133333333333332860e+00 3.398860052801474296e+00
1.099999999999999645e+00 3.398860052801474296e+00
1.066666666666666430e+00 3.398860052801474296e+00
1.033333333333333215e+00 3.398860052801474296e+00
1.000000000000000000e+00 3.398860052801474296e+00
9.666666666666667851e-01 3.398860052801474296e+00
9.333333333333326820e-01 3.398860052801474296e+00
8.999999999999994671e-01 3.398860052801474296e+00
8.666666666666662522e-01 3.398860052801474296e+00
8.333333333333330373e-01 3.398860052801474296e+00
7.999999999999998224e-01 3.398860052801474296e+00
7.666666666666666075e-01 3.398860052801474296e+00
7.333333333333333925e-01 3.398860052801474296e+00
7.000000000000001776e-01 3.398860052801474296e+00
6.666666666666669627e-01 3.398860052801474296e+00
6.333333333333328596e-01 3.398860052801474296e+00
5.999999999999996447e-01 3.398860052801474296e+00
5.666666666666664298e-01 3.398860052801474296e+00
5.333333333333332149e-01 3.398860052801474296e+00
5.000000000000000000e-01 3.398860052801474296e+00
4.666666666666667851e-01 3.398860052801474296e+00
4.333333333333335702e-01 3.398860052801474296e+00
3.999999999999994671e-01 3.398860052801474296e+00
3.666666666666662522e-01 3.398860052801474296e+00
3.333333333333330373e-01 3.398860052801474296e+00
2.999999999999998224e-01 3.398860052801474296e+00
2.666666666666666075e-01 3.398860052801474296e+00
2.333333333333333925e-01 3.398860052801474296e+00
2.000000000000001776e-01 3.398860052801474296e+00
1.666666666666669627e-01 3.398860052801474296e+00
1.333333333333337478e-01 3.398860052801474296e+00
9.999999999999964473e-02 3.398860052801474296e+00
6.666666666666642982e-02 3.398860052801474296e+00
3.333333333333321491e-02 3.398860052801474296e+00
0.000000000000000000e+00 3.398860052801474296e+00
0.000000000000000000e+00 3.398860052801474296e+00
0.000000000000000000e+00 3.370411859037641733e+00
0.000000000000000000e+00 3.341963665273809170e+00
0.000000000000000000e+00 3.313515471509976607e+00
0.000000000000000000e+00 3.285067277746144043e+00
0.000000000000000000e+00 3.256619083982311480e+00
0.000000000000000000e+00 3.228170890218479361e+00
0.000000000000000000e+00 3.199722696454646798e+00
0.000000000000000000e+00 3.171274502690814234e+00
0.000000000000000000e+00 3.142826308926981671e+00
0.000000000000000000e+00 3.114378115163149108e+00
0.000000000000000000e+00 3.085929921399316544e+00
0.000000000000000000e+00 3.057481727635484425e+00
0.000000000000000000e+00 3.029033533871651862e+00
0.000000000000000000e+00 3.000585340107819299e+00
0.000000000000000000e+00 2.972137146343986736e+00
0.000000000000000000e+00 2.943688952580154172e+00
0.000000000000000000e+00 2.915240758816321609e+00
0.000000000000000000e+00 2.886792565052489046e+00
0.000000000000000000e+00 2.858344371288656482e+00
0.000000000000000000e+00 2.829896177524823919e+00
0.000000000000000000e+00 2.801447983760991356e+00
0.000000000000000000e+00 2.774860886785447178e+00
0.000000000000000000e+00 2.750013132602695087e+00
0.000000000000000000e+00 2.726790932431899073e+00
0.000000000000000000e+00 2.705087941618071312e+00
0.000000000000000000e+00 2.684804772633185177e+00
0.000000000000000000e+00 2.665848539937029749e+00
0.000000000000000000e+00 2.648132434613520214e+00
0.000000000000000000e+00 2.631575326834539652e+00
0.000000000000000000e+00 2.616101394330819119e+00
0.000000000000000000e+00 2.601639775168463675e+00
0.000000000000000000e+00 2.588124243241028299e+00
0.000000000000000000e+00 2.575492904991088849e+00
0.000000000000000000e+00 2.563687915972454157e+00
0.000000000000000000e+00 2.552655215955038415e+00
0.000000000000000000e+00 2.542344281359322444e+00
0.000000000000000000e+00 2.532707893886691153e+00
0.000000000000000000e+00 2.523701924286100962e+00
0.000000000000000000e+00 2.515285130266857738e+00
0.000000000000000000e+00 2.507418967632051299e+00
0.000000000000000000e+00 2.500067413767745883e+00
0.000000000000000000e+00 2.493196802679610080e+00
0.000000000000000000e+00 2.486775670821539386e+00
0.000000000000000000e+00 2.480774613010257923e+00
0.000000000000000000e+00 2.475166147766069802e+00
0.000000000000000000e+00 2.469924591463090735e+00
0.000000000000000000e+00 2.465025940712642250e+00
0.000000000000000000e+00 2.460447762441195785e+00
0.000000000000000000e+00 2.456169091159469797e+00
0.000000000000000000e+00 2.452170332952249066e+00
0.000000000000000000e+00 2.448433175749239243e+00
0.000000000000000000e+00 2.444940505466052461e+00
0.000000000000000000e+00 2.441676327631298271e+00
0.000000000000000000e+00 2.438625694140874156e+00
0.000000000000000000e+00 2.435774634804029226e+00
0.000000000000000000e+00 2.433110093367725213e+00
0.000000000000000000e+00 2.430619867726319772e+00
0.000000000000000000e+00 2.428292554042763118e+00
0.000000000000000000e+00 2.426117494525420692e+00
0.000000000000000000e+00 2.424084728621362039e+00
0.000000000000000000e+00 2.422184947402616029e+00
0.000000000000000000e+00 2.420409450936498175e+00
0.000000000000000000e+00 2.418750108444799096e+00
0.000000000000000000e+00 2.417199321069379181e+00
0.000000000000000000e+00 2.415749987073660066e+00
0.000000000000000000e+00 2.414395469320651522e+00
0.000000000000000000e+00 2.413129564878587097e+00
0.000000000000000000e+00 2.411946476614975854e+00
0.000000000000000000e+00 2.410840786648983602e+00
0.000000000000000000e+00 2.409807431540579969e+00
0.000000000000000000e+00 2.408841679102819544e+00
0.000000000000000000e+00 2.407939106731080692e+00
0.000000000000000000e+00 2.407095581150016539e+00
0.000000000000000000e+00 2.406307239485470539e+00
0.000000000000000000e+00 2.405570471574679736e+00
0.000000000000000000e+00 2.404881903433754076e+00
0.000000000000000000e+00 2.404238381806720337e+00
0.000000000000000000e+00 2.403636959725380606e+00
0.000000000000000000e+00 2.403074883013847973e+00
0.000000000000000000e+00 2.402549577675967551e+00
0.000000000000000000e+00 2.402058638107854360e+00
0.000000000000000000e+00 2.401599816081580574e+00
0.000000000000000000e+00 2.401171010449548948e+00
0.000000000000000000e+00 2.400770257522416795e+00
0.000000000000000000e+00 2.400395722076498650e+00
0.000000000000000000e+00 2.400045688949472567e+00
0.000000000000000000e+00 2.399718555185896829e+00
0.000000000000000000e+00 2.399412822696573411e+00
0.000000000000000000e+00 2.399127091398140621e+00
0.000000000000000000e+00 2.398860052801474296e+00

